Rearranged dependence measures

Most of the popular dependence measures for two random variables $X$ and $Y$ (such as Pearson's and Spearman's correlation, Kendall's $\tau$ and Gini's $\gamma$) vanish whenever $X$ and $Y$ are independent. However, neither does a vanishing dependence measure necessarily imply independence, nor does a measure equal to 1 imply that one variable is a measurable function of the other. Yet, both properties are natural properties for a convincing dependence measure. In this paper, we present a general approach to transforming a given dependence measure into a new one which exactly characterizes independence as well as functional dependence. Our approach uses the concept of monotone rearrangements as introduced by Hardy and Littlewood and is applicable to a broad class of measures. In particular, we are able to define a rearranged Spearman's $\rho$ and a rearranged Kendall's $\tau$ which do attain the value $0$ if and only if both variables are independent, and the value $1$ if and only if one variable is a measurable function of the other. We also present simple estimators for the rearranged dependence measures, prove their consistency and illustrate their finite sample properties by means of a simulation study and a data example.

==> Genes-10000/Chatterjee_top_1_YJL034W.csv <==
40,-0.8
50,-0.6
60,-0.6
70,-0.6
80,-0.54
90,-0.78
100,-0.92
110,-0.92
120,-0.72
130,-0.16
140,-0.44
150,0
160,0
170,0.18
180,0.08
190,0.51
200,0.54
210,0.56
220,0.56
230,0.89
240,0.4
250,1.04
260,0.965


==> Genes-10000/Chatterjee_top_1_YJL034W_line.csv <==
40,-0.666666666666667
50,-0.666666666666667
60,-0.6
70,-0.58
80,-0.64
90,-0.746666666666667
100,-0.873333333333333
110,-0.853333333333333
120,-0.6
130,-0.44
140,-0.2
150,-0.146666666666667
160,0.06
170,0.0866666666666667
180,0.256666666666667
190,0.376666666666667
200,0.536666666666667
210,0.553333333333333
220,0.67
230,0.616666666666667
240,0.776666666666667
250,0.801666666666667
260,0.801666666666667


==> Genes-10000/Chatterjee_top_2_YJR004C.csv <==
40,-1.175
50,-1.54
60,-1.765
70,-1.99
80,-2.45
90,-1.75
100,-1.28
110,-0.36
120,0.3
130,0.96
140,0.57
150,0.5
160,0.01
170,-0.36
180,-0.59
190,-1.06
200,-0.28
210,-0.13
220,1.04
230,0.7
240,2.13
250,2.31
260,2.455


==> Genes-10000/Chatterjee_top_2_YJR004C_line.csv <==
40,-1.49333333333333
50,-1.49333333333333
60,-1.765
70,-2.06833333333333
80,-2.06333333333333
90,-1.82666666666667
100,-1.13
110,-0.446666666666667
120,0.3
130,0.61
140,0.676666666666667
150,0.36
160,0.05
170,-0.313333333333333
180,-0.67
190,-0.643333333333333
200,-0.49
210,0.21
220,0.536666666666667
230,1.29
240,1.71333333333333
250,2.29833333333333
260,2.29833333333333


==> Genes-10000/Chatterjee_top_3_YNL007C.csv <==
40,-1.3
50,-1.47
60,-1.3
70,-1.13
80,-1.13
90,-0.99
100,-0.99
110,-0.92
120,-1.06
130,-0.09
140,-0.68
150,-0.17
160,-0.57
170,-0.13
180,0.29
190,1.01
200,0.45
210,1.08
220,0.83
230,0.85
240,1.18
250,1.61
260,1.47


==> Genes-10000/Chatterjee_top_3_YNL007C_line.csv <==
40,-1.35666666666667
50,-1.35666666666667
60,-1.3
70,-1.18666666666667
80,-1.08333333333333
90,-1.03666666666667
100,-0.966666666666667
110,-0.99
120,-0.69
130,-0.61
140,-0.313333333333333
150,-0.473333333333333
160,-0.29
170,-0.136666666666667
180,0.39
190,0.583333333333333
200,0.846666666666667
210,0.786666666666667
220,0.92
230,0.953333333333333
240,1.21333333333333
250,1.42
260,1.42


==> Genes-10000/Chatterjee_top_4_YKL177W.csv <==
40,-1.08
50,-1.58
60,-1.58
70,-1.58
80,-1.21
90,-0.77
100,-0.49
110,0.5
120,0.82
130,0.92
140,0.68
150,0.3
160,-0.07
170,-0.61
180,-0.95
190,-0.88
200,0.01
210,0.21
220,0.71
230,0.83
240,0.95
250,1.27
260,1.1949999


==> Genes-10000/Chatterjee_top_4_YKL177W_line.csv <==
40,-1.41333333333333
50,-1.41333333333333
60,-1.58
70,-1.45666666666667
80,-1.18666666666667
90,-0.823333333333333
100,-0.253333333333333
110,0.276666666666667
120,0.746666666666667
130,0.806666666666667
140,0.633333333333333
150,0.303333333333333
160,-0.126666666666667
170,-0.543333333333333
180,-0.813333333333333
190,-0.606666666666667
200,-0.22
210,0.31
220,0.583333333333333
230,0.83
240,1.01666666666667
250,1.1383333
260,1.1383333


==> Genes-10000/Chatterjee_top_5_YDR112W.csv <==
40,0.97
50,1.11
60,0.83000004
70,0.55
80,0.59
90,0.37
100,0.38
110,0.05
120,0.22
130,0.19
140,0.34
150,0.31
160,0.37
170,0.03
180,-0.5
190,-0.22
200,-0.18
210,-0.65
220,-0.81
230,-0.71
240,-0.53
250,-0.62
260,-0.7


==> Genes-10000/Chatterjee_top_5_YDR112W_line.csv <==
40,0.970000013333333
50,0.970000013333333
60,0.830000013333333
70,0.65666668
80,0.503333333333333
90,0.446666666666667
100,0.266666666666667
110,0.216666666666667
120,0.153333333333333
130,0.25
140,0.28
150,0.34
160,0.236666666666667
170,-0.0333333333333333
180,-0.23
190,-0.3
200,-0.35
210,-0.546666666666667
220,-0.723333333333333
230,-0.683333333333333
240,-0.62
250,-0.616666666666667
260,-0.616666666666667


==> Genes-10000/Chatterjee_top_6_YGL089C.csv <==
40,-1.085
50,-1.3
60,-1.615
70,-1.93
80,-1.69
90,-2.22
100,-1.48
110,-0.64
120,0.84
130,0.89
140,1.18
150,0.97
160,1.21
170,0.13
180,-0.35
190,-0.87
200,-0.75
210,-0.22
220,0.54
230,0.89
240,1.39
250,1.77
260,1.885


==> Genes-10000/Chatterjee_top_6_YGL089C_line.csv <==
40,-1.33333333333333
50,-1.33333333333333
60,-1.615
70,-1.745
80,-1.94666666666667
90,-1.79666666666667
100,-1.44666666666667
110,-0.426666666666667
120,0.363333333333333
130,0.97
140,1.01333333333333
150,1.12
160,0.77
170,0.33
180,-0.363333333333333
190,-0.656666666666667
200,-0.613333333333333
210,-0.143333333333333
220,0.403333333333333
230,0.94
240,1.35
250,1.68166666666667
260,1.68166666666667


==> Genes-10000/RDM-Spearman_005_005_1_YBL003C.csv <==
40,0.215
50,1.26
60,1.375
70,1.49
80,1.03
90,0.13
100,-0.64
110,-1.33
120,-1.91
130,-1.12
140,-0.31
150,1.11
160,1.24
170,1.79
180,1.33
190,0.85
200,0.3
210,0.06
220,-0.44
230,-1.15
240,-0.83
250,-0.81
260,-0.5


==> Genes-10000/RDM-Spearman_005_005_1_YBL003C_line.csv <==
40,0.95
50,0.95
60,1.375
70,1.29833333333333
80,0.883333333333333
90,0.173333333333333
100,-0.613333333333333
110,-1.29333333333333
120,-1.45333333333333
130,-1.11333333333333
140,-0.106666666666667
150,0.68
160,1.38
170,1.45333333333333
180,1.32333333333333
190,0.826666666666667
200,0.403333333333333
210,-0.0266666666666667
220,-0.51
230,-0.806666666666667
240,-0.93
250,-0.713333333333333
260,-0.713333333333333


==> Genes-10000/RDM-Spearman_005_005_2_YBL009W.csv <==
40,0.62
50,0.91
60,0.75
70,0.59
80,0.52
90,-0.47
100,-0.02
110,-0.56
120,-0.73
130,-0.11
140,0.03
150,0.18
160,0.22
170,0.5
180,0.18
190,0.41
200,-0.02
210,0.13
220,-0.13
230,-0.25
240,0.07
250,-0.73
260,-0.555


==> Genes-10000/RDM-Spearman_005_005_2_YBL009W_line.csv <==
40,0.76
50,0.76
60,0.75
70,0.62
80,0.213333333333333
90,0.01
100,-0.35
110,-0.436666666666667
120,-0.466666666666667
130,-0.27
140,0.0333333333333333
150,0.143333333333333
160,0.3
170,0.3
180,0.363333333333333
190,0.19
200,0.173333333333333
210,-0.00666666666666666
220,-0.0833333333333333
230,-0.103333333333333
240,-0.303333333333333
250,-0.405
260,-0.405


==> Genes-10000/RDM-Spearman_005_005_3_YBR202W.csv <==
40,-0.875
50,-1.78
60,-1.65
70,-1.52
80,-1.26
90,0.29
100,0.6
110,1.38
120,0.85
130,1.22
140,0.1
150,-0.1
160,-0.75
170,-1.18
180,-1.47
190,-0.32
200,-0.07
210,0.59
220,0.81
230,0.48
240,0.64
250,0.86
260,0.48000002


==> Genes-10000/RDM-Spearman_005_005_3_YBR202W_line.csv <==
40,-1.435
50,-1.435
60,-1.65
70,-1.47666666666667
80,-0.83
90,-0.123333333333333
100,0.756666666666667
110,0.943333333333333
120,1.15
130,0.723333333333333
140,0.406666666666667
150,-0.25
160,-0.676666666666667
170,-1.13333333333333
180,-0.99
190,-0.62
200,0.0666666666666667
210,0.443333333333333
220,0.626666666666667
230,0.643333333333333
240,0.66
250,0.660000006666667
260,0.660000006666667


==> Genes-10000/RDM-Spearman_005_005_4_YDR191W.csv <==
40,-0.31
50,-0.92
60,-0.985
70,-1.05
80,-0.95
90,-0.52
100,0.28
110,0.69
120,0.5
130,0.97
140,0.39
150,-0.14
160,-0.28
170,-0.75
180,-0.58
190,-0.58
200,-0.62
210,-0.12
220,0.36
230,0.98
240,0.44
250,0.63
260,0.435


==> Genes-10000/RDM-Spearman_005_005_4_YDR191W_line.csv <==
40,-0.738333333333333
50,-0.738333333333333
60,-0.985
70,-0.995
80,-0.84
90,-0.396666666666667
100,0.15
110,0.49
120,0.72
130,0.62
140,0.406666666666667
150,-0.01
160,-0.39
170,-0.536666666666667
180,-0.636666666666667
190,-0.593333333333333
200,-0.44
210,-0.126666666666667
220,0.406666666666667
230,0.593333333333333
240,0.683333333333333
250,0.501666666666667
260,0.501666666666667


==> Genes-10000/RDM-Spearman_005_005_5_YLR272C.csv <==
40,0.16499999
50,0.22
60,0.255
70,0.29
80,0.3
90,0.35
100,0.02
110,0.1
120,-0.51
130,-0.33
140,-0.08
150,0.22
160,0.17
170,0.49
180,0.27
190,0.2
200,0
210,-0.12
220,-0.14
230,-0.19
240,-0.14
250,-0.31
260,-0.42


==> Genes-10000/RDM-Spearman_005_005_5_YLR272C_line.csv <==
40,0.21333333
50,0.21333333
60,0.255
70,0.281666666666667
80,0.313333333333333
90,0.223333333333333
100,0.156666666666667
110,-0.13
120,-0.246666666666667
130,-0.306666666666667
140,-0.0633333333333333
150,0.103333333333333
160,0.293333333333333
170,0.31
180,0.32
190,0.156666666666667
200,0.0266666666666667
210,-0.0866666666666667
220,-0.15
230,-0.156666666666667
240,-0.213333333333333
250,-0.29
260,-0.29


==> Genes-10000/RDM-Spearman_005_005_6_YNL160W.csv <==
40,-1.7449999
50,-2.08
60,-1.8499999
70,-1.62
80,-1.57
90,-0.74
100,1.19
110,1.11
120,2.52
130,0.81
140,0.67
150,-0.59
160,-0.47
170,-1.08
180,-0.6
190,-1.25
200,0.48
210,0.52
220,2.48
230,1.07
240,1.58
250,0.57
260,0.014999986


==> Genes-10000/RDM-Spearman_005_005_6_YNL160W_line.csv <==
40,-1.8916666
50,-1.8916666
60,-1.84999996666667
70,-1.67999996666667
80,-1.31
90,-0.373333333333333
100,0.52
110,1.60666666666667
120,1.48
130,1.33333333333333
140,0.296666666666667
150,-0.13
160,-0.713333333333333
170,-0.716666666666667
180,-0.976666666666667
190,-0.456666666666667
200,-0.0833333333333333
210,1.16
220,1.35666666666667
230,1.71
240,1.07333333333333
250,0.721666662
260,0.721666662


==> Genes-10000/RDM_top_1_YBL003C.csv <==
40,0.215
50,1.26
60,1.375
70,1.49
80,1.03
90,0.13
100,-0.64
110,-1.33
120,-1.91
130,-1.12
140,-0.31
150,1.11
160,1.24
170,1.79
180,1.33
190,0.85
200,0.3
210,0.06
220,-0.44
230,-1.15
240,-0.83
250,-0.81
260,-0.5


==> Genes-10000/RDM_top_1_YBL003C_line.csv <==
40,0.95
50,0.95
60,1.375
70,1.29833333333333
80,0.883333333333333
90,0.173333333333333
100,-0.613333333333333
110,-1.29333333333333
120,-1.45333333333333
130,-1.11333333333333
140,-0.106666666666667
150,0.68
160,1.38
170,1.45333333333333
180,1.32333333333333
190,0.826666666666667
200,0.403333333333333
210,-0.0266666666666667
220,-0.51
230,-0.806666666666667
240,-0.93
250,-0.713333333333333
260,-0.713333333333333


==> Genes-10000/RDM_top_2_YBL009W.csv <==
40,0.62
50,0.91
60,0.75
70,0.59
80,0.52
90,-0.47
100,-0.02
110,-0.56
120,-0.73
130,-0.11
140,0.03
150,0.18
160,0.22
170,0.5
180,0.18
190,0.41
200,-0.02
210,0.13
220,-0.13
230,-0.25
240,0.07
250,-0.73
260,-0.555


==> Genes-10000/RDM_top_2_YBL009W_line.csv <==
40,0.76
50,0.76
60,0.75
70,0.62
80,0.213333333333333
90,0.01
100,-0.35
110,-0.436666666666667
120,-0.466666666666667
130,-0.27
140,0.0333333333333333
150,0.143333333333333
160,0.3
170,0.3
180,0.363333333333333
190,0.19
200,0.173333333333333
210,-0.00666666666666666
220,-0.0833333333333333
230,-0.103333333333333
240,-0.303333333333333
250,-0.405
260,-0.405


==> Genes-10000/RDM_top_3_YBR202W.csv <==
40,-0.875
50,-1.78
60,-1.65
70,-1.52
80,-1.26
90,0.29
100,0.6
110,1.38
120,0.85
130,1.22
140,0.1
150,-0.1
160,-0.75
170,-1.18
180,-1.47
190,-0.32
200,-0.07
210,0.59
220,0.81
230,0.48
240,0.64
250,0.86
260,0.48000002


==> Genes-10000/RDM_top_3_YBR202W_line.csv <==
40,-1.435
50,-1.435
60,-1.65
70,-1.47666666666667
80,-0.83
90,-0.123333333333333
100,0.756666666666667
110,0.943333333333333
120,1.15
130,0.723333333333333
140,0.406666666666667
150,-0.25
160,-0.676666666666667
170,-1.13333333333333
180,-0.99
190,-0.62
200,0.0666666666666667
210,0.443333333333333
220,0.626666666666667
230,0.643333333333333
240,0.66
250,0.660000006666667
260,0.660000006666667


==> Genes-10000/RDM_top_4_YCL040W.csv <==
40,-1.9549999
50,-1.9
60,-1.15
70,-0.4
80,-0.97
90,-0.39
100,-1.04
110,-0.47
120,-0.37
130,0.39
140,-0.16
150,0.48
160,0.37
170,0.3
180,-0.18
190,-0.03
200,-0.01
210,0.26
220,0.96
230,0.42
240,1.33
250,1.5
260,1.525


==> Genes-10000/RDM_top_4_YCL040W_line.csv <==
40,-1.6683333
50,-1.6683333
60,-1.15
70,-0.84
80,-0.586666666666667
90,-0.8
100,-0.633333333333333
110,-0.626666666666667
120,-0.15
130,-0.0466666666666667
140,0.236666666666667
150,0.23
160,0.383333333333333
170,0.163333333333333
180,0.03
190,-0.0733333333333333
200,0.0733333333333333
210,0.403333333333333
220,0.546666666666667
230,0.903333333333333
240,1.08333333333333
250,1.45166666666667
260,1.45166666666667


==> Genes-10000/RDM_top_5_YCR098C.csv <==
40,-1.72
50,-1.39
60,-1.28
70,-1.17
80,-1.36
90,-0.94
100,-0.63
110,-0.6
120,-0.38
130,-0.36
140,-0.74
150,0.34
160,0.46
170,0.76
180,1.15
190,0.89
200,1.22
210,1.12
220,0.91
230,0.47
240,1.39
250,0.83
260,0.78999996


==> Genes-10000/RDM_top_5_YCR098C_line.csv <==
40,-1.46333333333333
50,-1.46333333333333
60,-1.28
70,-1.27
80,-1.15666666666667
90,-0.976666666666667
100,-0.723333333333333
110,-0.536666666666667
120,-0.446666666666667
130,-0.493333333333333
140,-0.253333333333333
150,0.02
160,0.52
170,0.79
180,0.933333333333333
190,1.08666666666667
200,1.07666666666667
210,1.08333333333333
220,0.833333333333333
230,0.923333333333333
240,0.896666666666667
250,1.00333332
260,1.00333332


==> Genes-10000/RDM_top_6_YDL126C.csv <==
40,-0.495
50,-0.45
60,-0.415
70,-0.38
80,-0.24
90,-0.52
100,-0.24
110,-0.69
120,-0.17
130,-0.05
140,-0.23
150,-0.34
160,-0.24
170,-0.19
180,0.55
190,0.11
200,-0.07
210,0.05
220,0.44
230,1.17
240,0.97
250,0.7
260,0.53499997


==> Genes-10000/RDM_top_6_YDL126C_line.csv <==
40,-0.453333333333333
50,-0.453333333333333
60,-0.415
70,-0.345
80,-0.38
90,-0.333333333333333
100,-0.483333333333333
110,-0.366666666666667
120,-0.303333333333333
130,-0.15
140,-0.206666666666667
150,-0.27
160,-0.256666666666667
170,0.04
180,0.156666666666667
190,0.196666666666667
200,0.03
210,0.14
220,0.553333333333333
230,0.86
240,0.946666666666667
250,0.73499999
260,0.73499999


==> Power-Analysis/gaussian-200.csv <==
"parameter","permutationsRDM","permutationsRDK","permutationsZeta","permutationsXi","permutationsXiA"
0,0.05,0.05,0.0515,0.045,0.045
0.0101010101010101,0.0455,0.0465,0.0445,0.0545,0.0505
0.0202020202020202,0.054,0.0535,0.0555,0.0495,0.042
0.0303030303030303,0.049,0.0505,0.0475,0.052,0.055
0.0404040404040404,0.064,0.0625,0.0635,0.0525,0.058
0.0505050505050505,0.064,0.06,0.061,0.0495,0.045
0.0606060606060606,0.063,0.062,0.0665,0.054,0.0615
0.0707070707070707,0.0715,0.077,0.0685,0.0625,0.053
0.0808080808080808,0.0735,0.076,0.0745,0.076,0.0705
0.0909090909090909,0.094,0.095,0.086,0.076,0.0575
0.101010101010101,0.1,0.1005,0.0985,0.065,0.069
0.111111111111111,0.115,0.113,0.109,0.0735,0.067
0.121212121212121,0.134,0.138,0.1305,0.061,0.07
0.131313131313131,0.1395,0.139,0.138,0.0805,0.08
0.141414141414141,0.1645,0.162,0.163,0.0825,0.086
0.151515151515152,0.198,0.2035,0.1935,0.0935,0.082
0.161616161616162,0.2125,0.219,0.21,0.11,0.092
0.171717171717172,0.2375,0.241,0.2245,0.109,0.0975
0.181818181818182,0.2655,0.262,0.2655,0.112,0.111
0.191919191919192,0.3115,0.313,0.302,0.112,0.1315
0.202020202020202,0.3275,0.3315,0.331,0.132,0.132
0.212121212121212,0.38,0.382,0.3705,0.1395,0.1535
0.222222222222222,0.4105,0.413,0.402,0.169,0.145
0.232323232323232,0.476,0.4715,0.461,0.171,0.1625
0.242424242424242,0.477,0.4845,0.4585,0.1745,0.178
0.252525252525253,0.5385,0.5475,0.519,0.211,0.203
0.262626262626263,0.601,0.609,0.586,0.214,0.2195
0.272727272727273,0.6365,0.6395,0.63,0.251,0.2555
0.282828282828283,0.6765,0.681,0.658,0.2465,0.261
0.292929292929293,0.709,0.7135,0.698,0.2835,0.284
0.303030303030303,0.754,0.7565,0.739,0.3155,0.3205
0.313131313131313,0.804,0.8025,0.7865,0.36,0.3315
0.323232323232323,0.8295,0.8255,0.817,0.365,0.3715
0.333333333333333,0.8555,0.852,0.8375,0.3955,0.384
0.343434343434343,0.8745,0.8795,0.8695,0.441,0.4265
0.353535353535354,0.9095,0.912,0.889,0.4665,0.443
0.363636363636364,0.9285,0.93,0.9195,0.5155,0.4885
0.373737373737374,0.947,0.945,0.9395,0.5255,0.54
0.383838383838384,0.9515,0.9535,0.939,0.5445,0.552
0.393939393939394,0.9655,0.9635,0.9575,0.587,0.595
0.404040404040404,0.979,0.9795,0.9785,0.6415,0.6345
0.414141414141414,0.973,0.975,0.972,0.673,0.6805
0.424242424242424,0.9895,0.9925,0.9865,0.6855,0.696
0.434343434343434,0.994,0.994,0.9915,0.7295,0.7415
0.444444444444444,0.9945,0.9945,0.9925,0.7755,0.747
0.454545454545455,0.998,0.998,0.9975,0.7965,0.814
0.464646464646465,0.998,0.9985,0.997,0.8325,0.8075
0.474747474747475,0.9985,0.9985,0.997,0.8565,0.853
0.484848484848485,1,1,1,0.8855,0.8735
0.494949494949495,0.9995,0.9995,0.999,0.9,0.9015
0.505050505050505,1,1,1,0.9185,0.926
0.515151515151515,1,1,1,0.933,0.9365
0.525252525252525,1,1,1,0.9535,0.953
0.535353535353535,1,1,1,0.9595,0.9655
0.545454545454546,1,1,1,0.972,0.9695
0.555555555555556,1,1,1,0.9815,0.98
0.565656565656566,1,1,1,0.985,0.9785
0.575757575757576,1,1,1,0.986,0.992
0.585858585858586,1,1,1,0.9885,0.995
0.595959595959596,1,1,1,0.9955,0.994
0.606060606060606,1,1,1,0.996,0.998
0.616161616161616,1,1,1,0.9985,0.999
0.626262626262626,1,1,1,0.999,0.9995
0.636363636363636,1,1,1,0.9985,0.9995
0.646464646464647,1,1,1,0.9995,1
0.656565656565657,1,1,1,1,0.9995
0.666666666666667,1,1,1,1,1
0.676767676767677,1,1,1,1,1
0.686868686868687,1,1,1,1,1
0.696969696969697,1,1,1,1,1
0.707070707070707,1,1,1,1,1
0.717171717171717,1,1,1,1,1
0.727272727272727,1,1,1,1,1
0.737373737373737,1,1,1,1,1
0.747474747474748,1,1,1,1,1
0.757575757575758,1,1,1,1,1
0.767676767676768,1,1,1,1,1
0.777777777777778,1,1,1,1,1
0.787878787878788,1,1,1,1,1
0.797979797979798,1,1,1,1,1
0.808080808080808,1,1,1,1,1
0.818181818181818,1,1,1,1,1
0.828282828282828,1,1,1,1,1
0.838383838383838,1,1,1,1,1
0.848484848484849,1,1,1,1,1
0.858585858585859,1,1,1,1,1
0.868686868686869,1,1,1,1,1
0.878787878787879,1,1,1,1,1
0.888888888888889,1,1,1,1,1
0.898989898989899,1,1,1,1,1
0.909090909090909,1,1,1,1,1
0.919191919191919,1,1,1,1,1
0.929292929292929,1,1,1,1,1
0.939393939393939,1,1,1,1,1
0.94949494949495,1,1,1,1,1
0.95959595959596,1,1,1,1,1
0.96969696969697,1,1,1,1,1
0.97979797979798,1,1,1,1,1
0.98989898989899,1,1,1,1,1
1,1,1,1,1,1


==> Power-Analysis/squared-200.csv <==
"parameter","permutationsRDM","permutationsRDK","permutationsZeta","permutationsXi","permutationsXiA"
0.05,0.059,0.058,0.06,0.06,0.0555
0.251515151515152,0.05,0.053,0.0525,0.0465,0.052
0.453030303030303,0.0575,0.0575,0.0545,0.0505,0.046
0.654545454545455,0.062,0.062,0.061,0.056,0.042
0.856060606060606,0.0705,0.0685,0.071,0.0575,0.0595
1.05757575757576,0.078,0.077,0.074,0.06,0.061
1.25909090909091,0.085,0.087,0.0845,0.0615,0.0675
1.46060606060606,0.1135,0.116,0.111,0.071,0.0755
1.66212121212121,0.136,0.1355,0.1345,0.077,0.0765
1.86363636363636,0.1705,0.166,0.164,0.089,0.083
2.06515151515151,0.1865,0.186,0.181,0.0955,0.0865
2.26666666666667,0.248,0.2515,0.247,0.112,0.11
2.46818181818182,0.2665,0.2705,0.2595,0.114,0.118
2.66969696969697,0.305,0.3015,0.2925,0.1295,0.1235
2.87121212121212,0.381,0.3825,0.3765,0.152,0.167
3.07272727272727,0.4405,0.445,0.433,0.1685,0.1765
3.27424242424242,0.4995,0.5005,0.4855,0.182,0.2165
3.47575757575758,0.549,0.547,0.535,0.2,0.2135
3.67727272727273,0.5935,0.6075,0.591,0.2295,0.239
3.87878787878788,0.669,0.671,0.6555,0.265,0.261
4.08030303030303,0.719,0.72,0.7055,0.2655,0.2935
4.28181818181818,0.772,0.7705,0.762,0.3165,0.338
4.48333333333333,0.803,0.8075,0.8005,0.3535,0.349
4.68484848484848,0.851,0.854,0.847,0.378,0.379
4.88636363636364,0.887,0.888,0.881,0.429,0.4225
5.08787878787879,0.926,0.9285,0.9205,0.485,0.4905
5.28939393939394,0.933,0.937,0.93,0.508,0.5165
5.49090909090909,0.956,0.958,0.9535,0.566,0.568
5.69242424242424,0.9715,0.973,0.971,0.6105,0.6035
5.89393939393939,0.9805,0.98,0.975,0.6395,0.641
6.09545454545454,0.987,0.988,0.986,0.696,0.6795
6.2969696969697,0.994,0.9935,0.9915,0.731,0.7075
6.49848484848485,0.996,0.995,0.9925,0.743,0.738
6.7,0.996,0.9965,0.9955,0.7865,0.7975
6.90151515151515,0.9985,0.9985,0.997,0.8235,0.806
7.1030303030303,0.9985,0.9985,0.998,0.8605,0.848
7.30454545454545,0.9995,1,1,0.8755,0.8765
7.50606060606061,1,0.9995,0.9995,0.8955,0.8875
7.70757575757576,0.999,0.999,0.999,0.9155,0.912
7.90909090909091,1,1,1,0.9365,0.9315
8.11060606060606,1,1,1,0.9485,0.949
8.31212121212121,1,1,1,0.959,0.965
8.51363636363636,1,1,1,0.9695,0.9735
8.71515151515151,1,1,1,0.9785,0.9755
8.91666666666667,1,1,1,0.984,0.9815
9.11818181818182,1,1,1,0.983,0.9895
9.31969696969697,1,1,1,0.991,0.9925
9.52121212121212,1,1,1,0.995,0.9925
9.72272727272727,1,1,1,0.9935,0.997
9.92424242424242,1,1,1,0.998,0.9965
10.1257575757576,1,1,1,0.998,0.998
10.3272727272727,1,1,1,0.9985,0.9975
10.5287878787879,1,1,1,1,0.9985
10.730303030303,1,1,1,0.999,1
10.9318181818182,1,1,1,1,1
11.1333333333333,1,1,1,1,1
11.3348484848485,1,1,1,1,1
11.5363636363636,1,1,1,1,1
11.7378787878788,1,1,1,1,0.9995
11.9393939393939,1,1,1,1,1
12.1409090909091,1,1,1,1,1
12.3424242424242,1,1,1,1,1
12.5439393939394,1,1,1,1,1
12.7454545454545,1,1,1,1,1
12.9469696969697,1,1,1,1,1
13.1484848484848,1,1,1,1,1
13.35,1,1,1,1,1
13.5515151515152,1,1,1,1,1
13.7530303030303,1,1,1,1,1
13.9545454545455,1,1,1,1,1
14.1560606060606,1,1,1,1,1
14.3575757575758,1,1,1,1,1
14.5590909090909,1,1,1,1,1
14.7606060606061,1,1,1,1,1
14.9621212121212,1,1,1,1,1
15.1636363636364,1,1,1,1,1
15.3651515151515,1,1,1,1,1
15.5666666666667,1,1,1,1,1
15.7681818181818,1,1,1,1,1
15.969696969697,1,1,1,1,1
16.1712121212121,1,1,1,1,1
16.3727272727273,1,1,1,1,1
16.5742424242424,1,1,1,1,1
16.7757575757576,1,1,1,1,1
16.9772727272727,1,1,1,1,1
17.1787878787879,1,1,1,1,1
17.380303030303,1,1,1,1,1
17.5818181818182,1,1,1,1,1
17.7833333333333,1,1,1,1,1
17.9848484848485,1,1,1,1,1
18.1863636363636,1,1,1,1,1
18.3878787878788,1,1,1,1,1
18.5893939393939,1,1,1,1,1
18.7909090909091,1,1,1,1,1
18.9924242424242,1,1,1,1,1
19.1939393939394,1,1,1,1,1
19.3954545454545,1,1,1,1,1
19.5969696969697,1,1,1,1,1
19.7984848484848,1,1,1,1,1
20,1,1,1,1,1


==> scatterplot/gumbel3.csv <==
0.887266638732904,0.928082288512068
0.93084895292881,0.862444553076344
0.728279002136968,0.725694404693138
0.878455169787163,0.942708599368153
0.105500536020426,0.0388860470424729
0.626427462364189,0.593541289914203
0.354058081080469,0.425669224176893
0.569909096564422,0.828141885258711
0.941010975327184,0.904388192975667
0.283282087603253,0.356812642756902
0.376943981574921,0.776787210753603
0.149068103680891,0.478670620670201
0.753014751331752,0.669420933986546
0.559629918837892,0.410616574382404
0.163260463799738,0.0815877012658706
0.402514885178155,0.186813893674161
0.958706899867725,0.896208833539279
0.964618307854663,0.982512758242574
0.173221709997251,0.146532660308417
0.81668094569274,0.751913469313102
0.808005269576952,0.861757387700959
0.332075826467916,0.302981141158033
0.522192754767818,0.524548867803369
0.73866210811638,0.918034814350303
0.360043841684166,0.616968153049808
0.972215795685975,0.942177820344741
0.234805193899513,0.251147341967516
0.784979875324383,0.655380545358228
0.0689111487085215,0.146588731400973
0.238083969472799,0.160485953659936
0.383987906955443,0.542892157964434
0.0686376373715406,0.316683941640088
0.422548731431942,0.379307561011031
0.869452406975475,0.966486867241372
0.386931026553474,0.461155500037115
0.163601454184639,0.218509531161899
0.277140646801047,0.229860883189543
0.220644105141223,0.279810292728916
0.916602734870693,0.761816941327099
0.210079156803743,0.175827009970291
0.0875468937737811,0.128010322575834
0.215332798189687,0.0952714264026077
0.832593773520744,0.916595970724067
0.93266660056821,0.920568725971425
0.525951435584318,0.459509072107954
0.639569486589129,0.879231634853207
0.784100687567137,0.825104586270553
0.483891117665498,0.633559417020639
0.43680879696594,0.634168602177314
0.201835349409985,0.170397922859849
0.047507148355956,0.299073237487228
0.409997833692027,0.335110420591609
0.70787904396117,0.827805383587436
0.627140052605624,0.4689157009646
0.25837781883846,0.294308836967905
0.143142656616668,0.230294491199715
0.40004358049775,0.152563667327723
0.536473441749076,0.552094009499508
0.159565607276962,0.525135918037075
0.688715776020638,0.838034516791935
0.597826070881898,0.3735805066128
0.648103773550926,0.75136847199715
0.934568664764903,0.953815000165321
0.805274681927633,0.781102950272448
0.749414535806427,0.772455356500998
0.32465093531749,0.0575774489624398
0.413396519130168,0.542016468986402
0.490959642073621,0.155765535885583
0.175068015462568,0.615456334524007
0.576381814021158,0.653933409547512
0.318226299642049,0.356421623216174
0.521656183853737,0.279645035721738
0.237504391498783,0.265200378712727
0.695314663631447,0.627471662597539
0.543325522972937,0.323439937735226
0.730173698091731,0.477864211154634
0.362025474035636,0.3578784608512
0.109438240052698,0.110963662991392
0.686211399293613,0.837494336638314
0.259844601718672,0.182604841029469
0.987522788058357,0.992209373241065
0.655108164219119,0.558942239093553
0.670425394568917,0.697718747710965
0.937019089681214,0.892400185581535
0.96388142818585,0.970919058399376
0.441915861187698,0.43913889667392
0.471048614238453,0.338297951222359
0.277094961180624,0.444323914574728
0.542769519342705,0.714288987057428
0.266363209172202,0.257201501398216
0.87262095058338,0.878745210763133
0.376633978663422,0.420783066187705
0.321446184023638,0.273155831035321
0.970466666553187,0.952329063277359
0.604699729934336,0.623449803107536
0.714723920266173,0.565067504461789
0.888349333910798,0.175885195341358
0.570783020980087,0.283744906470845
0.375527904356924,0.588982012513387
0.628638622012473,0.769758799159611
0.922294603211846,0.642161790354041
0.292459786205552,0.156344208540931
0.472415255153035,0.694348405553403
0.439580482180843,0.155237221063505
0.998968644099667,0.997408871853726
0.490290429800761,0.398260515727723
0.413714282749272,0.325093564696551
0.249439362163185,0.381446155775942
0.217376871626314,0.479946586090064
0.654206420600627,0.409822654271172
0.951013295086273,0.807990417645407
0.770952796298457,0.676555381061413
0.378282965578462,0.0704744718788078
0.868287513754133,0.748463192271937
0.499351605694481,0.782010474042533
0.0966107743830502,0.124131463977976
0.571712469272724,0.543490792106635
0.893225463173592,0.892519689097298
0.69455433295471,0.543741129899864
0.544069002474732,0.525829226990887
0.402527428092506,0.275883785154868
0.34093352156153,0.755785706466814
0.0243552515137372,0.012621495776619
0.282559173597164,0.664787704134976
0.781168392237574,0.863569356455027
0.449531800510555,0.224161727933185
0.130240590869753,0.201951586790326
0.150489256693237,0.121939392334123
0.336037572267568,0.144750845513607
0.90816528838692,0.678831238919203
0.904318565016156,0.592220839690436
0.167715505152804,0.34696702897674
0.385910189461355,0.744348123025861
0.657042435301732,0.729551998101714
0.220128113167006,0.113573161062124
0.771478392491452,0.849451676021882
0.310392961153034,0.074460005690491
0.260669699831506,0.422547246439764
0.767005286666241,0.59848022028787
0.682359574301015,0.959272077644988
0.897053392698535,0.902686675415686
0.40647212317189,0.56464508449649
0.00553473614239188,0.006496282195414
0.831590861121895,0.980046700572311
0.632434547698205,0.249375191974781
0.225100687223095,0.156851122583714
0.182799086916644,0.376197908053612
0.484863160362748,0.41506391586862
0.831761376438756,0.899097362462652
0.544098894588259,0.479616948106217
0.661361232150179,0.565145193238094
0.172037464118209,0.0305042252532098
0.502979701024221,0.414032763883953
0.324706852936381,0.348880788449116
0.964662555693726,0.948901312442626
0.0081451395694828,0.00657568803483603
0.991185292030232,0.97761436310632
0.294692644653287,0.19183896608965
0.594118046690961,0.476750463822831
0.982948609022043,0.972044021865281
0.0326301822307711,0.067733106982561
0.837907059076563,0.854454705873444
0.765158923245473,0.48715744329463
0.492998589459484,0.496276041904834
0.271550349303726,0.442779383994157
0.562923958644654,0.165035265812992
0.392962657464319,0.353257119072686
0.552992178276032,0.214799684564913
0.60953820532883,0.633830324051398
0.435025871606116,0.302038236458561
0.237761403254988,0.259443290738872
0.659810340870356,0.383726988517611
0.516101114986402,0.439942424768112
0.355509848480306,0.0673165877079314
0.421046335971718,0.162267345777736
0.0796370650011667,0.0679557313834871
0.232356636899695,0.118406360561174
0.624759027651771,0.757356774451231
0.874604182799414,0.891621245104261
0.768177481674387,0.797226944918815
0.97040717724418,0.97507057580664
0.322924620013264,0.444005293273764
0.529859066355849,0.523983778976312
0.237647870105835,0.478297570867292
0.15067042312302,0.212646523126227
0.924557212790956,0.895123476266463
0.333794245203135,0.317100732252781
0.147266252290624,0.0409333004675206
0.66164038971906,0.552158526591752
0.186010073721313,0.0586109931936108
0.0888152254070233,0.25556377249311
0.324247133780706,0.297489601935126
0.587073907952077,0.445818669586159
0.688704593569839,0.656648502202401
0.302292493647209,0.470302780872697
0.52074146440868,0.58101787391313
0.374980544709784,0.269670146887257
0.356956368026319,0.509059125224541
0.189951900065512,0.383851212744666
0.379705633107306,0.560347017490741
0.1989459415858,0.553940097153259
0.841252273681955,0.5554340315619
0.19361354921633,0.064764560711558
0.948569695049402,0.933033024852033
0.141565224497696,0.202976754941566
0.448980246012062,0.560042108836577
0.627674132607261,0.874483378557682
0.447805634038206,0.754550077770119
0.765453358249796,0.537526507546893
0.335333729870583,0.0484487553897757
0.475526158389599,0.295726281109324
0.817701034298134,0.83126830540859
0.842750521013651,0.825076348855976
0.765054280750462,0.684618306765962
0.375902280612193,0.464719770748125
0.838797255581066,0.799233974621844
0.824363445456907,0.820458209726536
0.903868795671139,0.897119629552179
0.376951185007657,0.381366621613304
0.0897115356133503,0.0801114645207044
0.403934461085833,0.262433409220369
0.890882003122202,0.92838810063243
0.983143823654227,0.979856818851588
0.197647344587655,0.257333510751396
0.433735651723405,0.320170888666859
0.306552283183383,0.399157144413609
0.675913875143648,0.475448509822729
0.203053134304749,0.117184359027846
0.595802527612217,0.482490423067918
0.488764948048226,0.481800219247484
0.572897868442638,0.653805154514994
0.764207262387554,0.899724552916801
0.56584740568966,0.351521383567417
0.159137945398334,0.700671510894325
0.0837814207999751,0.320473412019262
0.789890119584722,0.829777996455726
0.476102454399959,0.364629162131595
0.756608395022763,0.803782394338973
0.553942891083459,0.601497627796981
0.0232231340241061,0.140649716140104
0.193594702593962,0.240495723714013
0.582607751745887,0.373229272400404
0.956493373696934,0.896236526227633
0.768519269431861,0.340635229751555
0.956060929749324,0.855512958133476
0.946597796337579,0.936964682677012
0.881906524662559,0.914875482992007
0.101761131701906,0.0171680402049563
0.427443633596396,0.520745525228079
0.107477526952569,0.368865082779513
0.699934419206354,0.81369629064306
0.679251249527515,0.678532035539731
0.0525289961334801,0.257341710658629
0.231074598254407,0.0563993274603343
0.189234935201257,0.306856949611503
0.171117072889767,0.159749847416443
0.83964776540848,0.829399384574723
0.899805303215947,0.810370253281549
0.0973257593759071,0.323207541137097
0.193240465514286,0.475199350565414
0.878856581341973,0.891230093131133
0.661690974080593,0.345287141413198
0.544762012521639,0.31178627804345
0.621411835573722,0.459581476544273
0.691331284913377,0.738453980141186
0.0129730442961574,0.00817155813997867
0.297528750252554,0.647163410051547
0.889282310817567,0.793013945414502
0.859776969832196,0.898273683062758
0.299309610718227,0.455596818372178
0.562583405300025,0.659721674246125
0.467321370532201,0.553554629684535
0.293203876614915,0.371665170817014
0.413189287251535,0.351438534088454
0.50599865779729,0.0824920858174091
0.774891292306207,0.751487322548906
0.229177717991286,0.0742073318660823
0.910560479408966,0.906767852039733
0.96670020587541,0.930638547488882
0.162766462102251,0.192983498485913
0.571763761117382,0.346991477248218
0.402085287824274,0.6495237799624
0.184476911132823,0.168147731012717
0.739693646751478,0.898018215649303
0.0232955394625319,0.106763779404685
0.866827442479332,0.938489699343655
0.396292432916093,0.277195658269392
0.732406407426137,0.702862154718808
0.865253341788994,0.555691521235205
0.133957506775034,0.199485492546513
0.112243503410738,0.473723474532467
0.493502366263214,0.45905984240062
0.453668506242284,0.568634846884257
0.685987494985119,0.676339059575585
0.209255487314745,0.0660229976414089
0.770747403169377,0.777742624475303
0.255454950486627,0.183531296747402
0.966783973525542,0.948113223785221
0.150678596456382,0.165994195129461
0.853193225631491,0.959895157797505
0.59774258522071,0.6899486537762
0.878389429935325,0.93896831632537
0.55595553744797,0.446004185856219
0.528758910756076,0.527337150009402
0.748640443044264,0.571774361664609
0.952763163306243,0.95896421286844
0.633400264489051,0.563900946844431
0.19197249251136,0.325095738122148
0.113600161718301,0.0940567099235995
0.742463354582553,0.529411485602211
0.927581744525367,0.60298208358422
0.758457309109972,0.847372891233017
0.635886302934235,0.503333336449766
0.769784687196096,0.887613820517178
0.195932697614608,0.0279770530812635
0.0379585337210623,0.168955368584064
0.754363091760889,0.831702311573211
0.24338593810224,0.00483092874222321
0.806274571637776,0.771339245353667
0.394384411249974,0.608169594845762
0.429134941608283,0.771457032085762
0.161828321469679,0.338903408360071
0.134297959756667,0.277762512980832
0.432235248235054,0.236615470982036
0.636563186299917,0.900232141243942
0.930734537744988,0.928274964983686
0.484757891085499,0.484980992015663
0.781597691521868,0.829450024305192
0.378659855854951,0.334848823303972
0.130123457630057,0.266095790467147
0.759639271558687,0.621497071346053
0.715667196740457,0.555593296554742
0.794506095662771,0.589543267337511
0.260448966015366,0.283253552053892
0.556163336224492,0.0878768615036866
0.0207763500575043,0.125528998171763
0.418562687328955,0.292502666332677
0.366141604805276,0.285350016238591
0.469556396732171,0.278037950924984
0.538040320503582,0.127533250202968
0.261446421591857,0.643386760738307
0.97949075429469,0.97963493908555
0.722138990551633,0.80048168552418
0.27331153724392,0.264646515331787
0.328040183606626,0.391170413764617
0.905934205922308,0.837819413959865
0.234557495297762,0.389652759026104
0.992554950352737,0.994117303737109
0.257949523777609,0.187021365987265
0.491459024298061,0.444177404283607
0.998072325267026,0.996920622797845
0.491291518408655,0.83587894350052
0.758451478067553,0.141079159809691
0.456578794183269,0.112737351782834
0.29978803761289,0.448599839587967
0.76919547004741,0.642850463479157
0.862193110452495,0.902383425372251
0.97545457869403,0.96017898961111
0.311399651987314,0.236862441439105
0.766583062417289,0.75066454531666
0.264140552551067,0.175947765353699
0.217130208541196,0.511299063991033
0.745034844035256,0.684590751660113
0.982392932782083,0.969689709484282
0.94906070877205,0.909786365633618
0.315796104936455,0.447708980245393
0.666324461916413,0.746681382244053
0.184720481289641,0.289905038607796
0.131063493683592,0.180234894015806
0.924591146114095,0.938740204816442
0.226121391105047,0.295906978913528
0.0843980018509309,0.193933901632228
0.731817095067946,0.441173888078143
0.180074068979874,0.19513006573526
0.155871628337481,0.0631390712412631
0.49327042824909,0.251757779456486
0.553611525017097,0.591633305562494
0.133371098771756,0.102118706384985
0.60818085931092,0.809638691390756
0.792198480090306,0.811713192055114
0.502090394344616,0.635042860970809
0.88361477241777,0.851366315856329
0.89451698890494,0.761186241818626
0.417300486662664,0.290105730558686
0.757613897992187,0.703181833928428
0.115929856011023,0.0488280876770357
0.0486679431373457,0.282074100968418
0.208620703578117,0.0605445607684635
0.682509366785806,0.3657613215433
0.118490313119606,0.0556622163478252
0.95705960940732,0.977217676850417
0.464885880277701,0.175830825167415
0.909629882101909,0.913214938089472
0.327011368547376,0.632416962623705
0.0514510611526044,0.380606273689085
0.610314349161219,0.701089440203219
0.960654997704008,0.952947585915151
0.903857720176002,0.937925929763217
0.753039903077011,0.88055162346034
0.751057428023639,0.744805214916667
0.477689317321592,0.591574638497141
0.157523302412512,0.277456973941821
0.535676402909864,0.522006456951115
0.0467446940197953,0.0873419423591847
0.745240942121915,0.726849806741179
0.341637317536582,0.0136332905406272
0.03378393123833,0.0344818288211561
0.840239277698219,0.829101036130902
0.0949511589959755,0.224393279341907
0.353014923113631,0.211303542372727
0.849260290455463,0.823652577438162
0.413086538446378,0.319866649034335
0.336551111427393,0.650336828988174
0.121057727762514,0.144467459422467
0.758857319696499,0.787864966110641
0.0583953132681669,0.131123861296082
0.905448366977631,0.788918706986869
0.810909283736543,0.813375862209761
0.241305227741732,0.127068953149646
0.412775627966342,0.425193521367508
0.333699245659248,0.102602837603014
0.382404954699924,0.416433642557148
0.15238882859347,0.308014790569524
0.513046273562373,0.772530916956305
0.682654204405507,0.498303380376569
0.04217156069659,0.20485605391631
0.864366947166604,0.796114180949854
0.4688895904966,0.319898082540785
0.676803654928937,0.396217797325668
0.881625458320103,0.87823622824719
0.613864424860706,0.313001688900234
0.316935445055173,0.567786212097127
0.846128430272549,0.842745888030973
0.501734688295148,0.497848486250939
0.118470823625286,0.0461178703651298
0.307923526552925,0.50130411009821
0.45939549837703,0.636410968553794
0.109805455140561,0.046207319412169
0.321277878518233,0.213616575615204
0.556192684111129,0.833557599754834
0.946597324526931,0.878331041962881
0.00659211606817272,0.283208986435805
0.605661306302574,0.675568519055654
0.129753812936914,0.352361292867841
0.119112624012528,0.14180607780684
0.654835130558217,0.256258108641673
0.293866758643476,0.215493675676933
0.953227276985617,0.939278471879608
0.81964957578793,0.809796552813826
0.0698516550616225,0.0491528063775228
0.481610121572849,0.223129328227836
0.421638696056268,0.555768456069465
0.508853599636009,0.582665168793388
0.807222683747485,0.803267902386773
0.928349768390755,0.85975720434659
0.760293268323053,0.786418072434355
0.795684665943612,0.636791737383761
0.344569800706076,0.235715594853802
0.225390455549063,0.11642279704743
0.215966222132678,0.437118214935809
0.623431685661646,0.686639116582417
0.966402895018258,0.973968980519328
0.453030648495364,0.0937465244620326
0.66961963750207,0.750283313220639
0.0683568813870689,0.00787553146801075
0.640066073497871,0.576525044267128
0.176623812201821,0.382322638134497
0.475150631625642,0.650177927763386
0.423520518719393,0.443285837119528
0.114457224724137,0.0255642076133535
0.743127870713643,0.377179952015623
0.2123810903974,0.287225062669238
0.0188856327028331,0.0847577302833772
0.13902035266645,0.0952689817561985
0.611310116257229,0.450965029856665
0.791387630636565,0.787445418423609
0.94383098673772,0.927367319011342
0.116817314992242,0.297762980780349
0.21203551096541,0.267999654294053
0.351376284624924,0.406709116153075
0.885579836133879,0.869439855535413
0.272502030893521,0.352489384022408
0.205986641189756,0.347131705368624
0.0296637315178924,0.0310810709260676
0.816945653878728,0.850327317062842
0.334705158013289,0.323401608045014
0.174108571484147,0.236115655342292
0.377507020963229,0.168745657523549
0.293867691600647,0.202877588771791
0.0842201244611231,0.189723506539147
0.952774155248749,0.943596198877134
0.192219394990102,0.128895872039051
0.666695716924859,0.678090858258298
0.470220235120088,0.547245946909033
0.888725504653613,0.906315382891856
0.368930723939748,0.203662976201022
0.36535617631595,0.335804564004873
0.557099955511492,0.442932517173957
0.765286314575272,0.694093194567097
0.870693318988689,0.885667545996895


==> scatterplot/mo0.3-1.csv <==
0.687882618262437,0.622609747108072
0.889024527290218,0.505527647444978
0.951341253209869,0.985146681778133
0.26356834236978,0.67029807716608
0.743205645819979,0.914813784649596
0.91018076329812,0.558648314559832
0.0471267189483761,0.399926480604336
0.146402412578857,0.115577995544299
0.26521920164231,0.104111201362684
0.201028413996344,0.335630018031225
0.511137628658156,0.817638543900102
0.347951866659105,0.728543941862881
0.439026201638401,0.781172834336758
0.339184969410469,0.55605271528475
0.657965718071514,0.829237196594477
0.221942249903741,0.636607858352363
0.380800432505936,0.404261747375131
0.741549152208263,0.0635383343324065
0.878192203442022,0.961782505502924
0.35563458650667,0.456756435334682
0.162263369242539,0.579516955185682
0.596052245369197,0.145562586607412
0.533039073264875,0.0316942378412932
0.0410063950666955,0.240426309173927
0.432861066190557,0.777865584939718
0.804010461249351,0.415017438586801
0.723556257240408,0.606321365339682
0.635810332164362,0.128004145342857
0.436889142337214,0.780030124820769
0.544775907097561,0.833422781666741
0.956723557058795,0.0389886947814375
0.673974789224404,0.888368386775255
0.00840054763553883,0.23839233070612
0.437225135715096,0.34464207990095
0.974422245153863,0.99225696711801
0.432378098217965,0.205883786082268
0.373088676712082,0.726697029313073
0.926445628456814,0.937433992745355
0.617180487751842,0.795280569233
0.961446481640312,0.654183896258473
0.973153714555959,0.991869265912101
0.556973494993976,0.448702692752704
0.94276145721517,0.337335853371769
0.486422293962313,0.0815257453359663
0.16523135309892,0.0210206408519298
0.799835630727312,0.935190796386451
0.459666045739261,0.404623788781464
0.409057690887345,0.363317300565541
0.800576173133027,0.447936922544613
0.919073283005119,0.110892136348411
0.478300864778585,0.134417052613571
0.142996762380029,0.557953313924372
0.734835682542387,0.371931932866573
0.853407097428232,0.335858002537861
0.642116564361837,0.21494577662088
0.701020272611653,0.290134659502655
0.266118825426389,0.672237413236871
0.511339463193358,0.8177353895735
0.237731275128681,0.598736801650375
0.314122440396776,0.0521037511061877
0.116427815366632,0.524586396757513
0.832630279405854,0.307991947047412
0.962553055898606,0.305904657812789
0.847533953810544,0.951584001304582
0.0469330402369291,0.173960213083774
0.235235273852055,0.228145367233083
0.188575633242071,0.160786471795291
0.212710159474079,0.328874054597691
0.939968719333402,0.981598803540692
0.747442919985714,0.916375373955816
0.481752064357239,0.803243232658133
0.0405489209808397,3.91763169318438e-05
0.14569954805145,0.561096373014152
0.845630965219519,0.169463033322245
0.860636223448441,0.955973572097719
0.689064107533659,0.894288999494165
0.834708097541084,0.92714636051096
0.476997638352333,0.800856802146882
0.370307592346769,0.742281753337011
0.238724218204539,0.650682226289064
0.0412416596785002,0.21461843396537
0.20861865704924,0.495216239010915
0.0721766207291165,0.0700585264712572
0.319910670769955,0.443307227222249
0.467068227456152,0.269862039713189
0.174274521638148,0.592066065175459
0.151753306145111,0.567990992451087
0.73413752338949,0.600626618601382
0.439463431616371,0.320377884898335
0.871982747203723,0.959737286204472
0.691993880623034,0.583310788497329
0.216099045766127,0.631532717496157
0.314149102432193,0.457956925034523
0.190232701057433,0.607834788039327
0.798295162861627,0.339230993762612
0.0531810650309555,0.0656949933618307
0.124958608045241,0.2125547779724
0.522694119359621,0.823141094995663
0.806527945728014,0.937531408388168
0.303352351393635,0.677458208287135
0.419917279206841,0.601797343464568
0.482992235649284,0.384507591370493
0.678539444862604,0.214895604876801
0.857644701089346,0.41991213336587
0.954797644375562,0.805120941251516
0.657248905587929,0.635363660752773
0.496825207490125,0.359322914620861
0.348899873187803,0.315314990701154
0.135759963396933,0.549327718559653
0.472920036221995,0.587949459906667
0.514385837347584,0.819193883100525
0.817176002104628,0.941227659815922
0.376173898530844,0.525959817692637
0.225146962636158,0.639351705089211
0.562593247513929,0.737527681980282
0.933699517337357,0.268444912275299
0.736175200896227,0.912209004862234
0.798946051158679,0.934878638247028
0.824806689876062,0.796523788478225
0.849461823935528,0.952232850249857
0.220196037548394,0.344782126136124
0.618648448556866,0.865831094328314
0.591958665592415,0.738172965822741
0.113822592632039,0.52103697299026
0.581191845506168,0.103131959447637
0.980400756196445,0.994079439202324
0.0796242077638938,0.449236614396796
0.295089687594689,0.362067181849852
0.332525424792658,0.246076750801876
0.671410666983289,0.887353100348264
0.540147730934167,0.645153413992375
0.882786165115444,0.111276590963826
0.771588213069749,0.925157503224909
0.645844758902199,0.0834420130122453
0.737434165312952,0.610172679182142
0.980269784589257,0.420800537802279
0.307957276024312,0.702339575625956
0.13596120719414,0.184713060967624
0.169365201313379,0.58583896746859
0.177683850293134,0.356547773815691
0.692415772199282,0.709939460968599
0.222357828942854,0.636965231969953
0.838999957017326,0.684223179705441
0.989151295709716,0.383019750239328
0.399445000556828,0.75934143201448
0.659938023943111,0.141299206297845
0.51010054557356,0.817140500759706
0.603978581788995,0.859619901282713
0.939526853211588,0.00788743072189391
0.267560629856119,0.570552268996835
0.730534750834411,0.143748990725726
0.267967438167371,0.454656503396109
0.866046756409065,0.352319425903261
0.793483380306601,0.0618398010265082
0.395271289510898,0.75695241894573
0.437801757837043,0.780518588144332
0.878480175728294,0.961877109482884
0.643704990158851,0.833218725398183
0.461154734571136,0.401297004427761
0.721168951087506,0.805121106794104
0.485979931908265,0.805351553484797
0.298310190323171,0.255896981805563
0.273300633481649,0.677629323909059
0.28735548842147,0.442487449152395
0.565578090538301,0.799088179133832
0.95701810046992,0.639003139920533
0.66919293457999,0.807274108752608
0.67302467605951,0.887992497067899
0.380105406651681,0.258881561458111
0.42294645617015,0.0928634810261428
0.619485756507005,0.866182484896854
0.209800761752077,0.527511816704646
0.866640385457636,0.526218977756798
0.5087788197119,0.473206733586267
0.0420302212072571,0.353024214506149
0.471573131123454,0.708379683550447
0.202910240940315,0.155486421426758
0.808162465726635,0.938101008534431
0.31179896149322,0.263234600890428
0.74720163230695,0.897604699479416
0.0591989423806264,0.0829246616922319
0.0711958782755802,0.358668370405212
0.663823637569784,0.295097418827936
0.593767035227852,0.855233737733215
0.189442708373826,0.607076425338164
0.651699822744669,0.496889067348093
0.30820556902914,0.0127153489738703
0.174842881523239,0.028271206188947
0.871886413909588,0.372664485359564
0.916846036685327,0.974291522288695
0.109985368828305,0.300505196908489
0.57143946654321,0.845456114737317
0.217630368588756,0.282291679875925
0.899410543407774,0.590177713427693
0.488744894071769,0.760056453291327
0.735863412487885,0.00817744387313724
0.989414019001955,0.915962279774249
0.904557381052121,0.0623496589250863
0.682517472599568,0.891731549287215
0.475711472576282,0.478865165030584
0.991001489352837,0.304523890139535
0.208048826117936,0.563945026136935
0.972918089958152,0.991797212976962
0.472127917777246,0.649270900757983
0.254517625813743,0.207034468650818
0.395127901751019,0.756870031356812
0.68596018572881,0.370723741361871
0.868439204280626,0.634566948981956
0.0126393052580076,0.269474057015032
0.881214821913042,0.432226011995226
0.628647653471773,0.23139109974727
0.539590552341611,0.440596831962466
0.628574541286348,0.282975932350382
0.775254461480489,0.789061994291842
0.239307783821015,0.651158999884501
0.216707544193522,0.632065679412335
0.324449401768243,0.59012831072323
0.549809943236605,0.835725737037137
0.788277666616752,0.931115951156244
0.784692953817921,0.293922285549343
0.587625962484666,0.85257048276253
0.992328797098976,0.772443040274084
0.505901320158955,0.0324673298746347
0.460628223140182,0.319221497280523
0.893354796444179,0.63878564350307
0.999524935308211,0.999857456889004
0.889708342022251,0.912969530094415
0.23017144029188,0.643599103670567
0.683950730331396,0.476814774796367
0.171687597908781,0.387829397572204
0.814386520726178,0.218054128345102
0.906279434488193,0.6328730431851
0.515344993558791,0.819651840487495
0.501084415478719,0.812780487118289
0.299382237003836,0.153612551046535
0.460496434151431,0.792442722711712
0.176194770110749,0.309786314144731
0.149167867228074,0.402648564660922
0.662643226530816,0.883860913803801
0.954675810901914,0.718718340853229
0.54108764327869,0.327505717519671
0.986075658143998,0.995802177116275
0.837540140978911,0.948203795123845
0.175980279788112,0.114676396828145
0.51908193541546,0.749420126667246
0.0142924356295598,0.226988908834755
0.297076961035816,0.275151569629088
0.737676922013526,0.361531188711524
0.10891029832349,6.98086805641651e-05
0.384019623682201,0.390302158193663
0.321248936397967,0.219548268942162
0.313636715851871,0.577672415645793
0.459924952310726,0.582942539127544
0.12467387139254,0.155426705256104
0.0926064752325565,0.148912253789604
0.348388926277009,0.728818356757984
0.330678251923823,0.0811505760066211
0.0713821796686394,0.196700207190588
0.0022599579912774,0.0368169024586678
0.140067639216622,0.0211453766096383
0.196465528408424,0.0570170697756112
0.612928713128425,0.68134046997875
0.102977519007421,0.0430296822451055
0.852967967589928,0.439579187892377
0.186308658244878,0.604045859072357
0.742780945501719,0.914656923850998
0.0141493687774923,0.0204494134522974
0.78641457140816,0.930455196183175
0.787672480063244,0.89657465275377
0.935639473542705,0.980240316595882
0.908758492613998,0.523756142007187
0.368534724341918,0.480812331195921
0.920633507922286,0.971094029722735
0.477016165813921,0.0893022392410785
0.922268570002671,0.735879169544205
0.495237967308735,0.581358418334275
0.81177616789768,0.939357460942119
0.57396886701023,0.656116957776248
0.59259722932505,0.177505524596199
0.588325338929777,0.0985967481974512
0.160715088157514,0.385874355211854
0.387630115633059,0.013774628052488
0.922756635381808,0.964907806832343
0.553172890222816,0.599156487733126
0.938851985559296,0.393162648426369
0.765043242339931,0.0433588563464582
0.871388124855567,0.703312704805285
0.85444496554146,0.401917578885332
0.0538986038691053,0.299041880527511
0.0867775207288596,0.0101661689113826
0.819507182342345,0.399798756698146
0.220580008256967,0.21938063018024
0.873559194359996,0.793002917198464
0.354801863296622,0.494608589680865
0.516276509687055,0.820096030132845
0.796056854057086,0.933863122481853
0.588376245933986,0.85289690666832
0.82843719468734,0.181664555333555
0.614617740100762,0.850992298219353
0.123727329908168,0.169140785234049
0.0133360068979411,0.202282127691433
0.580498274087345,0.295368627412245
0.627618636339873,0.869578411569819
0.113540841659423,0.323982164729387
0.413258654562188,0.76712579652667
0.734144998476013,0.729826088994741
0.306308396154339,0.361523136962205
0.380593751498241,0.748408129205927
0.244019512837505,0.322520661866292
0.216113594756776,0.244231966556981
0.262626819944172,0.31214248528704
0.676497793414189,0.889364756410941
0.5019902085253,0.350543592823669
0.0307588390848939,0.351877082139254
0.527446889710439,0.82537939096801
0.919055276292555,0.0659837296698242
0.289112640703291,0.442509551765397
0.29662598599224,0.541499572340399
0.389069733611507,0.532791443169117
0.701265918578617,0.511028859065846
0.305485939650669,0.700643936404958
0.295477931177498,0.392853576922789
0.566199976955205,0.00157541781663895
0.459325360479349,0.339428506791592
0.765527356502765,0.0734904122073203
0.401256590369387,0.760372941149399
0.193105881380735,0.610574482940137
0.478427421511825,0.712010766845196
0.425213951963495,0.0588493209797889
0.0593374385771248,0.196812583133578
0.95699890420322,0.28884102543816
0.641726236628465,0.875396767631173
0.890560783660816,0.504728740314022
0.306113315027995,0.168239834019914
0.508831402647503,0.816530049080029
0.312685784594718,0.678341206628829
0.628834379235919,0.338234790135175
0.853359584515432,0.601430249167606
0.203911175428091,0.454519543563947
0.965673064855291,0.861477127531543
0.376521907785199,0.74599699000828
0.0826370945866596,0.0838689592201263
0.894970426007224,0.70470484229736
0.57360642619202,0.148503559408709
0.73093039364582,0.910254440736026
0.0843511274052636,0.0642976148519665
0.112838323755712,0.242058927891776
0.0537289091783159,0.277692323084921
0.496892882554561,0.599509649677202
0.44185058541076,0.483921631705016
0.727829815871002,0.0284247016534209
0.66554401731931,0.858365728519857
0.444317529282184,0.198740824824199
0.0762921995043701,0.0906164420302957
0.602209608021596,0.76419420260936
0.537700938958261,0.827228659763932
0.932660825877324,0.397713900543749
0.898537691959696,0.77896805270575
0.218600086951936,0.281043749535456
0.329076583335257,0.716455290326849
0.181034057263958,0.5807125933934
0.599387956277582,0.659764319192618
0.177449368201646,0.595281433314085
0.585574304207867,0.571205933578312
0.973580909788463,0.162445461144671
0.369556767717582,0.741829924052581
0.0441723812257995,0.392234005965292
0.545163123741636,0.700751272030175
0.200422373140077,0.433705035829917
0.301033516847432,0.697564636589959
0.309461205812764,0.102670950815082
0.176529744962649,0.242737242253497
0.0123268163103822,0.165441501419991
0.730406389666775,0.910058623179793
0.628120050456909,0.745627863332629
0.00352797718349214,0.158448838628829
0.0451937756331294,0.394933148520067
0.733722374828976,0.911296136211604
0.251120584158143,0.660639738896862
0.575422839476505,0.847219862043858
0.362171396631576,0.684832591330633
0.8477217983401,0.843127597821876
0.52113836118799,0.0840803142637014
0.0807655397379421,0.205242708791047
0.228288002475079,0.597548985155299
0.387467373130735,0.0562041411176324
0.593316041437488,0.00826378655619919
0.650779580519315,0.176777675747871
0.675122134947756,0.0854129639919847
0.288888689486062,0.301160173723474
0.0968972933889422,0.391923325136304
0.652088148637464,0.879613512195647
0.762610609930571,0.921914940001443
0.73760613410743,0.257190702483058
0.856770977637659,0.508155840449035
0.686146085884863,0.893151181517169
0.914523046263892,0.129262537229806
0.0392552799816613,0.378590248757973
0.347709522090848,0.356934592593461
0.52340622402214,0.708411583444104
0.562198826537197,0.841331172501668
0.653348651322924,0.533989421557635
0.335865064878648,0.720857547363266
0.918321386512268,0.735647447640076
0.244838092689257,0.0653548934496939
0.456959292486723,0.790611730888486
0.731493532257302,0.631938617676497
0.945093130259962,0.127205481054261
0.258555933022702,0.666448127944022
0.588552647723448,0.584012469276786
0.899088937369069,0.568293879041448
0.703224096891066,0.788427826948464
0.0994673231982208,0.39281424228102
0.814211351600043,0.839903659187257
0.946978098344488,0.358072657836601
0.744095404315667,0.444484408712015
0.921457678734044,0.142676703399047
0.246749503736398,0.657168724108487
0.863152489902937,0.303480625618249
0.971882790230167,0.274349835235626
0.126092051433317,0.0253632084932178
0.957763639409451,0.294851513113827
0.651490963168924,0.625013785436749
0.148450255193964,0.213790500536561
0.318434907157081,0.583973151864484
0.621054721760747,0.512974885525182
0.739576164368243,0.873084482969716
0.451930188448901,0.648937063990161
0.709443141086745,0.443239140091464
0.286081978770376,0.643352187471464
0.393231563589834,0.456316200317815
0.396954531598938,0.310192592209205
0.237309625720294,0.449101769598201
0.136012198254425,0.335874101845548
0.0732363193155122,0.383768058381975
0.556652608082358,0.814935522619635
0.921617261035447,0.186498301569372
0.136953495526049,0.275915045756847
0.0361748368031803,0.123663496924564
0.246298259873507,0.042736304923892
0.743973145651449,0.887929822551087
0.804956166398086,0.170971104875207
0.151249032408795,0.567424105247483
0.0435009786737939,0.206492654979229
0.476279057987447,0.800494672264904
0.00814801525511903,0.0974218116607517
0.753050370586038,0.918432425009087
0.298256848976216,0.283400028012693
0.411665262152654,0.766237259376794
0.0538421887167025,0.416233289986849
0.538668237231651,0.156579729169607
0.0227051011195975,0.122159113874659
0.209253052544877,0.493054959457368
0.397396563552503,0.75817111087963
0.304674779506078,0.547461103647947
0.932785570360086,0.650848733494058
0.644813664154708,0.72961416724138
0.895829263638977,0.570684940321371
0.0206426272239332,0.172528362600133
0.0673992779875157,0.445242459652945
0.593531625283385,0.792260349262506
0.803754063050537,0.880723520414904
0.640677246348482,0.874967234674841
0.301678956999317,0.287013562396169
0.813815546023285,0.417241897433996
0.145333202053646,0.560672754887491
0.716554118399257,0.507792331278324
0.0187723848513265,0.258787888102233
0.0614075308359693,0.432978658471256
0.472910166593645,0.196744699263945
0.0634555981169803,0.12550122034736
0.477118353149338,0.800917599117383
0.408844088354727,0.764658141182736
0.0334284085690978,0.3607735671103
0.462016355984923,0.388110412750393
0.455130115829813,0.643597526941448
0.875293810504111,0.493072835030034
0.975000134636133,0.992433470441028
0.793106216558098,0.0192664135247469
0.171640308232001,0.0769200618378818
0.186634080440603,0.122108752373606
0.397173424930048,0.227338830474764
0.439308644960298,0.781323568429798
0.000765731945452323,0.0770010435953736
0.900376755578295,0.0700244086328894
0.473473793500325,0.306277841329575
0.815039954568954,0.940488890279084
0.425627858106846,0.132586057297885
0.371857212943028,0.467666896991432
0.348358272854836,0.632170266471803
0.746875518362076,0.677055099513382
0.0768314388851413,0.463086040923372
0.768430202875016,0.924019907368347
0.802936296074065,0.194274957990274
0.145719791652404,0.260383985936642
0.957906759388536,0.389621023554355
0.883123781887266,0.963399627478793
0.993064794642473,0.482860080199316
0.907416338344412,0.964856755454093
0.0643783306163615,0.439159127185121


==> scatterplot/normal0.25.csv <==
0.271823910720033,0.509676293004773
0.479779075602861,0.798574355755766
0.813524069186117,0.237526528906961
0.851020418309975,0.87998548975008
0.0925657385448997,0.0905873519701419
0.832360260128812,0.259654965429446
0.663697232378539,0.850186760606133
0.971234907219107,0.985453805531006
0.436725337949304,0.190179908912176
0.349457545212508,0.89544384571947
0.334490506315363,0.011586711208244
0.483612212000355,0.659136763461486
0.234268145169798,0.147163595488658
0.412984059130342,0.169345596086222
0.675547168893754,0.445262731717319
0.457767381904491,0.54354111138395
0.415654233744981,0.382825413182385
0.238839474212792,0.671413407896108
0.00287763846858922,0.49722436451849
0.763768403609065,0.350663888208339
0.775184908322936,0.714757895502525
0.811826969749745,0.798401909365408
0.510521191123279,0.592966356765083
0.0131011812757219,0.112550746775637
0.926971836696504,0.20446393378648
0.361600890430722,0.166410616614371
0.259706749267348,0.037214115765725
0.156719440635665,0.614593412659741
0.737967114526489,0.948583401914155
0.576864060872303,0.718010442652103
0.911507800177229,0.857702591431338
0.602998585225249,0.346885154192529
0.557883714192786,0.408150103430501
0.499662592107415,0.189802047991434
0.482693911783729,0.860689308041068
0.555321317504179,0.763146499481712
0.152129796879021,0.645216783358874
0.143227943211127,0.942427207006948
0.126551750369057,0.238314054838597
0.715488988984752,0.350161310402678
0.0739374170272334,0.256278869380701
0.127709844410605,0.926153515825128
0.483155879384361,0.809441940839544
0.603670582159559,0.0800192953741119
0.770518351556624,0.56536183850297
0.334245180870187,0.351474910299418
0.568957509196619,0.757086302614649
0.569578913205835,0.659775215048892
0.159366470990546,0.801322176376822
0.0263365178723446,0.162737591487974
0.24146078291998,0.348587338320426
0.645750677947349,0.600225908883226
0.508308743724038,0.225123316802495
0.494292410117785,0.38844672403629
0.887141513187191,0.911570987207665
0.93549335247393,0.632012569707556
0.0778400388225708,0.723709826918179
0.72813639907459,0.563331641991708
0.369779580774813,0.305834815624351
0.8051718578893,0.709472757986654
0.456719183296344,0.7908536532284
0.9010385760205,0.434218516943391
0.838689860479601,0.941415278049816
0.157285609826536,0.701573403148734
0.0108160094237881,0.791491548661204
0.481558045696126,0.217925593119361
0.845241859458204,0.0988596701186982
0.688547809763785,0.494385520638608
0.928736677116684,0.789832495552181
0.380876974843143,0.646347446898284
0.0743139798628124,0.486494079680414
0.174375827536057,0.0204431931443553
0.291654188126563,0.944826805916943
0.317726081925761,0.702039047768931
0.21427897164123,0.414838227487208
0.0532390294445446,0.566373716180468
0.772108454944881,0.372924174007285
0.628468267846324,0.852815519051
0.530823462133354,0.118491192774406
0.870312335848864,0.727770150640652
0.179365004153515,0.021577886264074
0.732605625946356,0.510797020464227
0.106440800986806,0.531319131808902
0.429781168468186,0.541703702678743
0.0376536967547324,0.673975683219316
0.704498235396005,0.603679467183799
0.169430193549076,0.726592999379232
0.733138894340564,0.71224030629208
0.935580102608982,0.293136120754828
0.471818807958152,0.299576158697624
0.440616898462132,0.83614873162703
0.907444037681853,0.306052598540925
0.871047686514373,0.222576089668687
0.645634426095947,0.125869276243762
0.899575926792553,0.525163650786458
0.0230242142642022,0.887810488912217
0.203317512057082,0.501378815141771
0.245625660043705,0.451539355155892
0.505664695733041,0.991705303698599
0.312832271087237,0.261795055131682
0.766708780659197,0.989379228160017
0.102361169501919,0.921917448855006
0.731575197156207,0.765530172726277
0.856841986504861,0.881535231584391
0.676030096970851,0.0643374556541223
0.698056462395233,0.492936636663839
0.39472621386737,0.929744236425881
0.106415283255844,0.352552703318655
0.408717884200994,0.447206507551407
0.624573702167398,0.736560138120666
0.355394395364406,0.398487666919363
0.666117003903546,0.262432236808523
0.0143864074244666,0.55992909974928
0.132534978936848,0.165025469518354
0.829289316908639,0.604283405678942
0.484555490867533,0.674500867890051
0.231853371313975,0.0658466076897173
0.239795221225251,0.826896860228728
0.338110775779822,0.930460404194309
0.558265862710608,0.447224908793617
0.777090577430158,0.734425644717112
0.834156525945286,0.203060832845201
0.704057361990662,0.526478779982818
0.157084659170139,0.528557315475928
0.887326725272864,0.275338242997252
0.733491902424232,0.47243276112209
0.529433032421621,0.454236636920256
0.839871923827711,0.0523403319561603
0.261862100275809,0.720504179136693
0.100148940598958,0.334717312755574
0.617427072744128,0.626661806425021
0.520856485425487,0.367489245484057
0.462927528024544,0.217975236584744
0.96768566872856,0.95661050952703
0.231164266102858,0.266424242160773
0.908494189890539,0.770166774253261
0.570025095190378,0.364240874921623
0.602753581618571,0.249723375918902
0.38096345007177,0.723190058728866
0.352667135890841,0.290973291373527
0.419181006613603,0.0493341535629175
0.143347929356631,0.430205857228445
0.227347660766792,0.00994447881009411
0.530665106425374,0.727908738089371
0.726103986909024,0.308336174938866
0.974273321418534,0.182943476410572
0.188146764198597,0.467563695749804
0.307194264602133,0.365813247208858
0.391417267543946,0.397800029785358
0.320166265106364,0.238513089302603
0.466023379984435,0.939925637333465
0.391395745763989,0.324478705827362
0.476834657639164,0.0172386109541934
0.987911142523052,0.982730798596129
0.672168889789101,0.395485012016275
0.72702214529366,0.543650867630254
0.889214832253466,0.435683336267028
0.88226876064859,0.996973222364163
0.66055736395902,0.395182198422656
0.76201669854467,0.47559133180017
0.961354242066408,0.814242587007728
0.514544313940397,0.684142206591822
0.0772674814192348,0.448527210745962
0.794224299608929,0.66646122223289
0.064008234520789,0.300887961616411
0.547483418561306,0.0820643658279547
0.875939195040592,0.706718695246938
0.931559783130167,0.512047754433427
0.334389762018466,0.683117810218863
0.900224343235462,0.262277076845298
0.599669267322438,0.261658610433172
0.789426041743926,0.408260832374784
0.513145658242263,0.42073222396497
0.396104701727759,0.477544923140586
0.787751332221992,0.202220999477124
0.656092643308684,0.537040123381981
0.345818612342278,0.0303839496217518
0.830421200932707,0.543464284534252
0.204268318992428,0.668029292289764
0.756292756016548,0.760386493272962
0.695862504667758,0.358387106907017
0.84813116520264,0.37929480638613
0.851446574415944,0.844466701433223
0.0540457993687287,0.435716936034926
0.0977841656985957,0.252470885306174
0.0448209782014861,0.864269348681901
0.479354560512612,0.737560448575009
0.19428244460314,0.415930369402921
0.496302985352989,0.231460022758876
0.417429378125417,0.569965677810246
0.380996428230259,0.673254016024717
0.676393732333532,0.635093698838607
0.797789129713422,0.609320034906641
0.655391489949618,0.382126527600969
0.433472734774304,0.453614876618359
0.275926490496747,0.721861346627039
0.43190319342812,0.07211591924841
0.010558860529588,0.597188683042226
0.779401164673541,0.7000014517034
0.681395245179544,0.195731872381994
0.182983904335644,0.185759377386887
0.512963979064519,0.375437105795103
0.361064814775424,0.774803679265129
0.0453899885877897,0.26291118628149
0.411181226010404,0.758834060152479
0.407866545590388,0.454988030292313
0.775735587018418,0.987694472480694
0.828521570007705,0.542505270006892
0.128794404565566,0.214999187798272
0.827592235140575,0.836195868652446
0.422304557727469,0.244506035503869
0.636834750716566,0.0337950822521104
0.48560590952726,0.490556242859452
0.637299299661207,0.304320821584351
0.215031600583658,0.396690008625243
0.796578242206673,0.71627298909029
0.877540886427408,0.113770767781071
0.804014160289188,0.235395503033235
0.289253419744121,0.316037551895406
0.550029222531437,0.771367982920044
0.458214917380217,0.807487711627248
0.108713264921583,0.367275512584873
0.0576151947432168,0.723776509488033
0.965173654092853,0.564916443401304
0.640656134331843,0.443301177828895
0.724113625350328,0.889496686238582
0.17027269642554,0.68113131786952
0.527815030398747,0.513305286837791
0.0370027754738479,0.333240670999061
0.309317306828979,0.0243584768312187
0.829717478200763,0.902301692752204
0.0869391860476605,0.245188892947794
0.471440005816853,0.587779584953258
0.596990344977137,0.909784649180396
0.140845522757193,0.152828010960975
0.556191648923148,0.922074202219366
0.479038595403616,0.0329223171867887
0.606818744439015,0.518979315237401
0.940578557627239,0.957480765737602
0.60633576244755,0.317629762623578
0.297998296156962,0.894195249561063
0.683250043401144,0.765885601542072
0.982667286704891,0.446398903171831
0.048651000840374,0.916912002007063
0.632805157447823,0.638847214867723
0.0621572958449061,0.20534220850753
0.0631467505458217,0.210434377651316
0.795032371435713,0.807620667795822
0.808526365157828,0.21981455359937
0.805991940123448,0.425942133142642
0.0620026976170311,0.203483315021812
0.994248874681366,0.813212497617994
0.451916127112642,0.121179843880542
0.536490481865037,0.302802242636476
0.0141775167748475,0.152836775521614
0.276729011903582,0.393583211284965
0.145370477562972,0.0781654150341852
0.887672115826457,0.692519535909267
0.367708022069336,0.768980265418475
0.88433987350363,0.206761892425772
0.15854393115577,0.594868614255723
0.910414612647162,0.112626189288778
0.806725813316049,0.0367654013280686
0.0717103479656424,0.495504979888319
0.0477377423419523,0.281641323790222
0.288219396532004,0.644516661926117
0.68793729540717,0.117445104823029
0.471546654947308,0.906149965342435
0.350485519631684,0.820023660796774
0.583324310366798,0.741899466472951
0.993161987102931,0.994807413698555
0.994681713655247,0.439155806001808
0.339334646580551,0.881086860840851
0.403869222874889,0.479131967562161
0.850490613102165,0.944566954844596
0.0917004964769881,0.0243739197550883
0.838646721810109,0.498352401362418
0.312356700102718,0.37599812507425
0.755332171143756,0.804444988949965
0.524523424271221,0.305119804453746
0.00920760749312704,0.0459032843516415
0.297623045300313,0.432863696250205
0.825705116301738,0.593005967674243
0.818543190877553,0.752699972839574
0.43266170026209,0.825264246006565
0.429465252341113,0.0706657814034045
0.622064655701859,0.80852688298331
0.149170281694241,0.0313365776896459
0.796462353199113,0.848310128838356
0.805205582949816,0.476203775196175
0.962192590465931,0.573096472375306
0.0306900433290783,0.382137788674411
0.678718238286346,0.90888383481665
0.627176273941472,0.516817416236635
0.591037631640297,0.138280893627031
0.482760503359614,0.323677209280637
0.167149364548302,0.238004237348294
0.410633808670242,0.834782173239185
0.14736496899668,0.363616789471681
0.739994444535928,0.572349248893246
0.0718735154166269,0.535476285099545
0.264827391724188,0.229317174488524
0.732551126728247,0.00659571784921322
0.5453851308201,0.451995733485503
0.166668292981204,0.302045494178296
0.385302181455545,0.549780171077883
0.802223321448434,0.678524670639894
0.780413967982532,0.754286537072237
0.0429542804125767,0.643577808152912
0.111754600734162,0.139847033872903
0.864643288227677,0.695365232264715
0.394309651739271,0.626395786280277
0.198549941774379,0.727547905190204
0.820283922707674,0.686409798694438
0.197952626484584,0.372810537352712
0.896725927094629,0.274613588136218
0.0863068553958867,0.542095096074516
0.850178772256098,0.931020457819499
0.787704343924096,0.934939463202593
0.458762371197609,0.0810679248520168
0.721575671637064,0.898778503808401
0.3093213337446,0.748552062140068
0.361526382747695,0.363997134755015
0.691393729878467,0.667779500331976
0.586176689332344,0.937182362792112
0.687875030979485,0.206125866298588
0.164673139058986,0.231219890201692
0.691902022790426,0.848035870869318
0.694018770219574,0.559099669249817
0.710349972043114,0.336902748048109
0.592395774162857,0.459080985335869
0.653387130371146,0.789567764599343
0.683577985922836,0.280693396843037
0.410381354445236,0.242635747226571
0.273932314231011,0.803465022069084
0.136022867615369,0.965728072460534
0.363131367061834,0.278519898372156
0.539124311581715,0.941703147590391
0.361216539961567,0.797639155287048
0.274327986349339,0.849473471481427
0.706243295207239,0.223294154146899
0.767665984407218,0.643654198283431
0.537699508069315,0.927140422265237
0.0253407117549524,0.14261596360304
0.479999531429918,0.0412647963027866
0.921211367536975,0.87648876291563
0.748664578463944,0.682880024531378
0.396638887161027,0.177943349345659
0.0605783453806845,0.137679196205617
0.264910156370743,0.879144013945006
0.779201597038797,0.216226056612227
0.599621818961255,0.351809267269238
0.493539126763613,0.035714862818829
0.0130360653039954,0.5855185799408
0.0611190478735591,0.0378288803907201
0.909190575380462,0.566096364766825
0.460305223182635,0.411362744086673
0.257014080014306,0.366389818594336
0.173759798766749,0.0379911769702559
0.429571851876955,0.252554394112511
0.577625227730514,0.280861899233391
0.862149914452178,0.0365844024839368
0.127428458718048,0.0224922889776679
0.256554129698671,0.818896237177431
0.247368986852076,0.0608624124575739
0.205329910802156,0.112687448486128
0.698617223521801,0.551303453662576
0.728117748345097,0.15596040745345
0.675847214628398,0.102650807850151
0.14938864877005,0.198408604303769
0.7214533948793,0.202197944729233
0.910860725314931,0.878071646844462
0.189691139183549,0.828347480927288
0.555836833630381,0.281340147834666
0.978693503653147,0.239336717346805
0.330402099442453,0.756990270399048
0.84897277773252,0.711375882657033
0.826489744824417,0.631610464333884
0.787163979385225,0.97546967313865
0.109405572047126,0.207066596701044
0.202530479623396,0.678581084788755
0.762691046067073,0.549190343505629
0.116883476737214,0.91387953929899
0.668704152633279,0.329287038222374
0.0893936110187555,0.156944291913986
0.256426565091981,0.554474721377849
0.57305102545433,0.100649918094638
0.572575226795443,0.84027295551271
0.628835083438367,0.933946401121703
0.116477450339117,0.436317217488913
0.658674018357163,0.838134239571476
0.69441477629241,0.308754667014253
0.800452742186399,0.924549460743403
0.173248924529014,0.90897809556564
0.457160432023723,0.839575573774822
0.932572287655092,0.956169569179023
0.978843248218175,0.844803521395572
0.714258973167162,0.902262146426692
0.931095677791784,0.121914202783373
0.117531124403447,0.752079897340138
0.403216858714264,0.560134915805465
0.306909328554383,0.818476035024388
0.677452774307288,0.995671487369274
0.551060818511215,0.40864158896575
0.343288631702434,0.481538484150739
0.853835088491812,0.33086536625279
0.797417833866781,0.363407052956745
0.880897346265015,0.672276428547578
0.517808060958253,0.621928640875257
0.357492260889242,0.927576100560427
0.930957565697836,0.978272326943666
0.552634505882751,0.756329062250943
0.132584078940163,0.478586321950047
0.935216040815327,0.608396703660958
0.294488487625099,0.211744263730014
0.83195779946207,0.78660607532416
0.89398693739312,0.964598853010784
0.129976850681787,0.68504548113054
0.944674419879272,0.915464263579827
0.958706054136045,0.559562078343078
0.848416367758418,0.991445316878672
0.957698960093404,0.928244050394405
0.487501363240068,0.258703447805073
0.838589439374836,0.261739213921811
0.0370112159911243,0.436146775800907
0.287269617693917,0.985161536581521
0.862554222579442,0.446371330081873
0.139127763559719,0.273253789059668
0.412359360828833,0.519816191534934
0.643550004657179,0.81412364027564
0.517312781247857,0.60133234439139
0.025679920262981,0.0901650991818954
0.699179557586659,0.720826518108531
0.114403010054191,0.737029844605544
0.992409461779289,0.523389483070666
0.994113008282107,0.890643332524603
0.241670015774305,0.472125990077439
0.243107410901422,0.842802824119135
0.242335807801914,0.671690594527055
0.806817789735725,0.529570588030434
0.968638799695588,0.186681104712331
0.0419431204807052,0.18577100380828
0.0842340745531752,0.0534833645952554
0.862043802326544,0.500143645675202
0.723149125182672,0.321825443217518
0.105653050221174,0.258415054312396
0.84935762385737,0.419550728439436
0.124378295447068,0.819569331121454
0.603680181517576,0.549205524371327
0.532734546717185,0.338372834920916
0.583614258480497,0.373943630152088
0.969659642515491,0.0620328735808566
0.883234008322968,0.869744044047298
0.288656034684841,0.306028711048745
0.0241364957969465,0.112633097882596
0.408710691783531,0.21461076290635
0.419111718580146,0.133097844626055
0.132354218477568,0.787587202037569
0.0998126439831884,0.0635327241859455
0.236493575830564,0.292023791886607
0.301267741261516,0.674332692243935
0.822735363417869,0.986630337759118
0.190880546127474,0.037574585368183
0.275663082098726,0.0617736846409648
0.201190397595179,0.752605175273281
0.975780160189929,0.35560191111334
0.455797396033879,0.0641636265161646
0.463427736107592,0.147205822789208
0.320311741350338,0.0362253370459304
0.0140494360689881,0.486490700118744
0.65664211243869,0.291267352470961
0.495052983279707,0.685002303979157
0.926405351798173,0.904736231088859
0.319245022784288,0.918642553732961
0.962204831762004,0.29409308742001
0.555932718608964,0.0375121725930363
0.0380747735649493,0.323454660433623
0.720757214922638,0.472679178498216
0.248953613776985,0.147611656971462
0.851976861489387,0.754735219174069
0.748176537956359,0.335159188123636
0.0582107452952286,0.539394540853618
0.0677622733138102,0.395126558416352
0.867187562946672,0.920769655096353
0.87379780771914,0.551802324456762
0.601582181035039,0.216454234211136
0.321525155345622,0.193428079010696
0.0759102039271841,0.380572922534085
0.559604677064769,0.311092488985879
0.464569896218758,0.410141084238043
0.540971538057119,0.401729545635661
0.401951496853049,0.866209979724638
0.617433389394378,0.287840825287409
0.462448479679445,0.232182190142417
0.327032139758655,0.484220951907895
0.290868949797629,0.780113353312563
0.22383183064694,0.755581468150221
0.0343943818292349,0.172137650639921
0.113918214099679,0.429079926771798
0.544376693796932,0.414325876388313


==> scatterplot/normal0.75.csv <==
0.636916295664316,0.283921202267442
0.904172031455053,0.865576256614998
0.0321854259055539,0.0412513326962867
0.794730960939726,0.964853726526444
0.138938195203305,0.362083227617952
0.659196547165206,0.357559840276092
0.716715756752589,0.508535161594265
0.911707652447286,0.296983788821639
0.0888287772199881,0.0107448329760305
0.0362302439349686,0.0250978870529252
0.976897717814112,0.968261114068507
0.218470724382105,0.212334580608287
0.601786628214234,0.490132847864739
0.0751209969009334,0.0572287529109934
0.869063523743056,0.944675388178533
0.837626407888659,0.873275313200323
0.00890686240005695,0.118280957461889
0.743181717977858,0.68561458325839
0.110811592084078,0.516606075374784
0.822520801943862,0.676224653968872
0.23880602695365,0.204649315109917
0.707399329660649,0.759449590508856
0.00788022610777606,0.344513742589236
0.868135249396295,0.918926894115916
0.744427078693156,0.459608837973377
0.0605566833415204,0.004859640334794
0.887018508410584,0.995610868587108
0.593100303653291,0.413288695395256
0.0632091222848135,0.118933948933083
0.860557563022989,0.358851056601497
0.665949161952735,0.6581772341519
0.227128040426129,0.275371496138412
0.33563003658962,0.199220312766009
0.0184051143203159,0.0829864623330367
0.563938233557653,0.815791520599671
0.881803248128742,0.522468333917702
0.385824318260526,0.172688609240694
0.94286763020982,0.695371940418373
0.877886317772296,0.768709160248934
0.849608783832767,0.902781598726898
0.320918822597097,0.205574629593482
0.845606616883093,0.887776815966429
0.35954447943865,0.725754328358516
0.0944488094961779,0.161066505968564
0.527755980423456,0.576131527737369
0.0939875136915337,0.0886108037653151
0.313299412263408,0.246920191976595
0.472308750775241,0.341153963194983
0.222760236636007,0.36236817343899
0.662027100567174,0.252177126221711
0.951342377482069,0.895004801498525
0.775740588327258,0.620663020044727
0.611562897144896,0.265958095167924
0.13962770250499,0.650176292597751
0.413397004476342,0.439798230208655
0.405797532338695,0.290991814934221
0.168270259914151,0.0536177588611794
0.995350513370844,0.988001173972439
0.417141333161362,0.30226959971244
0.836303971154425,0.492284129714167
0.298919334303532,0.280505858661939
0.133563026352584,0.128886298976974
0.484911338903263,0.419878464803766
0.383349303623011,0.196470432602498
0.218007646047758,0.375310974000594
0.807609549144637,0.892538210900876
0.857594079556321,0.911703929211688
0.191885131653616,0.0622500766232189
0.272361385715715,0.301704265504436
0.652175481332792,0.570740098235548
0.0944147284554449,0.26616401116931
0.181459927581365,0.165549242225758
0.361786411209087,0.457781053307399
0.403009607210932,0.192750348891068
0.567230746550574,0.914628231410643
0.488914848779469,0.697738878424491
0.0285954310372404,0.0892918903321368
0.301476035757752,0.449101438224899
0.14394168273458,0.209361798809939
0.846252045466117,0.884721987951421
0.449726700382339,0.564282167136279
0.0322723412518343,0.0171887752334393
0.663713668504524,0.683453811894494
0.0827232546654036,0.134318608860021
0.36162438548336,0.112370017832873
0.853980611785207,0.865506826853047
0.213567679163484,0.438763734491555
0.877989097461915,0.688883483009199
0.961309201149466,0.872103308036167
0.430242818187506,0.346785503232145
0.7460160683772,0.590494224566604
0.811751844326169,0.869983957095496
0.14531920361361,0.105918599372037
0.0722153664251569,0.221725691985983
0.0548861700479446,0.097081960690898
0.435417496804374,0.654771493881288
0.247484566347185,0.275504655964326
0.503894365097571,0.2786016882394
0.911693784235297,0.73366765380276
0.402430055019521,0.267586327574995
0.881495337332524,0.875581750887493
0.359829430360467,0.705297297523165
0.589792074108212,0.913881549690048
0.771860106769279,0.766786625845414
0.0273772554749392,0.00994099953332905
0.972099622328841,0.916629984746679
0.00146458013170803,0.0366321037145595
0.460108148683846,0.822257578678431
0.888948258416672,0.95766830738246
0.0118498387193869,0.0905436669492769
0.434733032413666,0.345133268640971
0.468385816280063,0.345864966002015
0.205840082226313,0.290001676422435
0.0759873324417536,0.129444292882855
0.0670653028898697,0.139611453507675
0.557977783935482,0.295885015701062
0.818906124698418,0.746790410179869
0.732553019550632,0.872227885206997
0.896653968875404,0.93987627713902
0.88239962466816,0.25390262568492
0.150433018161357,0.320777474741498
0.0185233422751384,0.153790042646748
0.549364365232947,0.488630047237074
0.269104400479966,0.272180992327128
0.854371491354446,0.900802455657108
0.760841261843085,0.884972676250739
0.0479533777672747,0.298661253519085
0.18332149672285,0.220222184855836
0.502626529956344,0.849097649912331
0.711154283142505,0.657278643079882
0.802717328862478,0.670414344961592
0.424904515220495,0.776181293441592
0.77874842642325,0.576427111259893
0.0130332700448138,0.00627841529888293
0.716263139974513,0.42099086206638
0.720612826615862,0.611874223613323
0.441628084123448,0.072214659936838
0.514543027175862,0.521428916851112
0.0808462444998857,0.233539222827368
0.131664487850579,0.109530484644054
0.251792389588684,0.416145072815017
0.66095567927753,0.324405649311529
0.118326365449543,0.0370835937222648
0.18322764776373,0.32506790878495
0.504103139651143,0.411083340592057
0.118134750243753,0.185250527845881
0.0242996521060294,0.144346509726315
0.844290245486969,0.941951372715615
0.727611097056913,0.92772212604313
0.314023976874241,0.189129010835577
0.439763428103804,0.335987341362492
0.951804148168948,0.681226967084067
0.171505881941421,0.105141433450491
0.859124771137886,0.790490338880749
0.0979994544641262,0.113641734793897
0.080423496256177,0.0161843766790233
0.927609034496385,0.64567133138656
0.484083630020555,0.396271912008352
0.473670461448266,0.456185313815453
0.861988730804725,0.581134143035046
0.213348629730848,0.571908572150997
0.540502877768044,0.687543632353044
0.885820219589722,0.933258602506813
0.585051681682136,0.810921183940072
0.683387376422963,0.349867674272766
0.0647992237497231,0.252867984156422
0.376098466819205,0.127179322922648
0.244122552886602,0.0236857742697925
0.839088709709958,0.401623407613633
0.66695249393911,0.164257385561316
0.638976867357526,0.853587936326603
0.874036779799879,0.595882896065846
0.690706102896458,0.251457293748959
0.817125565269671,0.809970449252877
0.913240272811855,0.928661211674246
0.980541031515738,0.935026778270225
0.944718625122271,0.939169087653525
0.56485089583097,0.737854182379773
0.589180814945358,0.623184897943495
0.321957669011848,0.762060397233316
0.0229517202438155,0.065061124405385
0.104401332992847,0.0488261636701861
0.307238703665811,0.221969036924823
0.332910274065144,0.488406310649464
0.942590701759305,0.723629183782672
0.351755674798078,0.348849208966917
0.0137244482204851,0.0292290861996435
0.659242296887506,0.768118900695648
0.211185094544205,0.275590562780574
0.623867103075039,0.200604343224861
0.569839610273676,0.783020950654059
0.862800437666611,0.672741823061182
0.56711475736445,0.18696580308623
0.53909970329904,0.835902476255402
0.125021603144603,0.569768162096841
0.929548162634837,0.984513061836307
0.612316931279491,0.52453235035927
0.220055377768896,0.718385390356991
0.124687669449939,0.27060689691913
0.914776531291089,0.74014241597947
0.594711065944782,0.712768118731056
0.758117463600318,0.813156919111363
0.179469463259504,0.499951948772875
0.191859805468831,0.126503370959125
0.0021260738373879,0.000635322896123937
0.411500460995926,0.524047803798027
0.651669415758084,0.524694491367579
0.98484253296223,0.798803634035891
0.227902648501002,0.123454052822581
0.390225991824865,0.323754029816774
0.682418324786612,0.764332063624598
0.0730207935784377,0.222831925600588
0.199929509213549,0.533981881950093
0.0642756501992164,0.7020854727194
0.335610718035425,0.136640643441168
0.154852037168265,0.037707484069287
0.263115412155032,0.0460260765731283
0.279594353711684,0.21817055208359
0.794218709317397,0.490727737393377
0.171113838377053,0.696710554521137
0.298134057545376,0.395405599819774
0.806767531257683,0.613410828965525
0.989792514928424,0.967651303208484
0.710552634600517,0.861108116393556
0.592778283490969,0.200035620896064
0.358688463113618,0.453411348941918
0.212239055373942,0.501397458784392
0.170899413669873,0.0335983612853709
0.205325976062912,0.203630515436385
0.533135788696278,0.253110193604497
0.765973947471658,0.919247858117525
0.288189530447681,0.342042065123706
0.186148694103044,0.0824239884783182
0.322247106251776,0.304698152049854
0.993304880134137,0.940121714789173
0.734699202954213,0.650471895700268
0.795555190258865,0.970346240620519
0.706295386878325,0.754494497286067
0.959561965576618,0.927260046039269
0.651389639312952,0.529847245665567
0.791942923668342,0.803391005260661
0.644077741859267,0.732924422915587
0.879041418174731,0.665819632636715
0.00353740603214795,0.013149718603921
0.221025062202437,0.422454177903302
0.00582731240148489,0.0278112429794198
0.0553067020083476,0.1066909110093
0.138626534729117,0.438517465387838
0.66613628460426,0.957539111881685
0.83069959238278,0.554914345661028
0.0031846694970077,0.0449072040827655
0.865710235923382,0.609733838367676
0.0934452458548663,0.0128644201869081
0.198373481653072,0.396891090281508
0.814715568388824,0.92302112189591
0.440876869119321,0.659544521599986
0.779871259210269,0.557358359676597
0.321311841170353,0.445573023074621
0.976531401180573,0.933320717736303
0.764630304684317,0.923836563286416
0.656099461106957,0.402727993507192
0.162772712851776,0.31369349575486
0.919018863953214,0.870503915888444
0.0415589696485366,0.0877795288857019
0.521439072606675,0.903232891309479
0.973527443749686,0.887442341558073
0.00889684013566943,0.344229138718831
0.0479924855131496,0.507248445487612
0.115845287375532,0.129906692516998
0.863058330072989,0.649179106148907
0.125085321189393,0.11305970037899
0.209332243145182,0.461291552115312
0.181982130360217,0.433494616637687
0.528072082450463,0.661384861441012
0.132916162502457,0.204016026551751
0.334318497335061,0.512655946749594
0.838087120115858,0.380179402657231
0.570803240406365,0.0240347851329966
0.713229934785705,0.809196516192939
0.554336419331891,0.710906238637822
0.273097209727341,0.41209288900331
0.0192887094376271,0.00989747711473339
0.714694862923074,0.667961043455823
0.843733894605041,0.457250522063147
0.73961663895088,0.621473716026947
0.746117061948491,0.990233802692412
0.494707491854067,0.80591299210329
0.601378152271709,0.240669682634511
0.803724073291745,0.793741564387338
0.670217277689453,0.865064599161856
0.725083810423219,0.816385582000122
0.368492079065808,0.464586499536172
0.198625597073461,0.547928786926259
0.586254062859821,0.753078648787301
0.281951572576568,0.25663872374137
0.744086925260392,0.632957745614565
0.434457992085205,0.59264736994757
0.287671697473198,0.645992507915534
0.930386473993628,0.949400776632784
0.527332504196814,0.669045673432809
0.249893228551126,0.393387461938336
0.672882013333112,0.645338316067257
0.948386160054375,0.978074933659548
0.350395037666147,0.0714903396421202
0.267997492903999,0.459968084692081
0.0158123529962783,0.0211872532651291
0.635168688436284,0.42599951770424
0.589495580930155,0.488433726119862
0.687657308571723,0.579003840151035
0.940980658331059,0.852612162347248
0.206488757224327,0.0332246870712958
0.910706069767613,0.92115150831171
0.860802675969376,0.489790334023192
0.788770367795952,0.807314567031403
0.471544324268193,0.604848169762678
0.074283073980473,0.0153788405072312
0.670017317024295,0.330166132048581
0.690349270281967,0.530064101634099
0.532177483593126,0.624484853936499
0.951029284890412,0.998563342175332
0.965694806937453,0.952173119405455
0.77273628988819,0.317316703686058
0.556089672876216,0.919159914180438
0.57728900196447,0.50105698739629
0.0892088584443986,0.617302605480056
0.720155887908442,0.47050066414126
0.256081427552023,0.189113157618082
0.0663066691868479,0.134334253156118
0.659702280871617,0.813102140327673
0.13692965114254,0.112808770531071
0.473063766896799,0.528352812230554
0.425093034974091,0.698191248416577
0.667816329251067,0.908764375128016
0.885687632879209,0.789589929817783
0.725261987853642,0.600642945910209
0.319435856868069,0.776361250112091
0.653003647017041,0.61240843689307
0.253678445506898,0.267148712129217
0.347743506398488,0.511780999117322
0.820255983758584,0.936013779233198
0.706222806037412,0.124602389188716
0.466234432062524,0.24638495709065
0.391984929380368,0.631050315447225
0.0680259203426776,0.0649306706250802
0.711633417524417,0.299233870556468
0.179293256012652,0.357022879484215
0.987877113711002,0.984216858516235
0.863390074898898,0.477583328780144
0.0985045673137129,0.558701897055295
0.921469270285752,0.49270995250588
0.482222512679745,0.661849907461787
0.0997241040547401,0.0139637025189632
0.366352052824915,0.0237865788708778
0.530774628658179,0.86844463234893
0.791482180073452,0.721192915183347
0.383900934211294,0.142010731645278
0.436950153829836,0.757561436532446
0.700989861327793,0.561547509409728
0.287015556490337,0.184057600282181
0.595795528341177,0.28525852990382
0.959684286596294,0.9629768278309
0.691528328997711,0.251460378314014
0.236091961501651,0.491560653278533
0.841396550433106,0.791808242456886
0.258763558847892,0.27968219694105
0.888464037824346,0.839866267745134
0.76958888420877,0.43562343668162
0.595208559031491,0.814460557850343
0.920537154345589,0.926555088842538
0.912082046658337,0.856487955400471
0.574352249448811,0.390454311431234
0.0994092802721626,0.136046412375124
0.71756565525635,0.528030268575716
0.0569493768414964,0.0504616196162013
0.0911279916135818,0.312744878306053
0.0428584647895079,0.0113933066594552
0.321228293324425,0.140046794272831
0.715481071881195,0.868647061382593
0.618042391598998,0.403569948091943
0.288763995587352,0.153155782120025
0.226346858267384,0.689757314973002
0.531579415091427,0.765172886196321
0.6514827767115,0.709963026826999
0.520461196979192,0.178556029419162
0.850579725205702,0.97425830455931
0.374218440147326,0.723511348752734
0.802378046589848,0.845153080526025
0.116216204748707,0.127691150666119
0.353497352777278,0.593766945056442
0.823756793939054,0.523442170964686
0.908170648405488,0.625563326969339
0.85652082269613,0.753045679328548
0.0221855179390043,0.0412088060760614
0.39771403214719,0.516308545538118
0.382620714505927,0.488415570124112
0.890022435820815,0.713454562184402
0.81933330871068,0.717129721339734
0.415234271148104,0.482748552550469
0.810102839665863,0.969739241064166
0.014024248415135,0.16772901274826
0.390121933082314,0.626733620376115
0.933441411213806,0.860729676916232
0.523417811274852,0.637434025189885
0.109394674808984,0.0920648131628267
0.341741077269943,0.305852140689232
0.720500151716505,0.628346904816184
0.645006721981565,0.366433218850176
0.0209023350894195,0.0560290265553901
0.548228372646389,0.726684163218718
0.856978630867645,0.961973541240976
0.25742038670317,0.361291644386025
0.640611690220403,0.417315870208179
0.981729923381911,0.733502860365944
0.0441024123777241,0.0449310666131561
0.162818234862547,0.0609763433831661
0.15035994425524,0.386827124967701
0.0954731552414894,0.284026419465678
0.110892407800932,0.0240643476920685
0.659802818536839,0.916202135831319
0.390993237384845,0.118957242202485
0.226683918689802,0.216137086510634
0.98176979662904,0.771398302523285
0.849135107725357,0.945591150802059
0.849864657087002,0.711854087605784
0.878627933528062,0.870709367315401
0.281480876616356,0.0673324096521819
0.414158654763513,0.511344296506006
0.0698971672370416,0.0211742738675816
0.40840161243971,0.218613678939877
0.978575176390741,0.953542321569318
0.393987819983196,0.141528159856015
0.677175839079852,0.943523856599819
0.977560003942243,0.92022145649015
0.126184504849982,0.121812939990622
0.41977866137048,0.713319211885127
0.694654695653103,0.480726200146937
0.749625353676874,0.213325903914451
0.73342532766966,0.944792213127622
0.211257594103052,0.386187538904801
0.760959118231855,0.726291395023573
0.0770802840832887,0.161089687233851
0.87654561282017,0.900093705764899
0.658270047895593,0.413630217138991
0.969210877779572,0.752261033654454
0.922585919991796,0.55486005831823
0.351420621934593,0.688211024079022
0.221944954260523,0.0459320661480168
0.570112746794913,0.746872267119467
0.516837415809065,0.670439845358887
0.0136915003093862,0.100048195454098
0.549277885228538,0.405865974324288
0.243553121154383,0.374635230324257
0.134762576353451,0.248076044761772
0.945342239494954,0.788260095555895
0.215680784235619,0.0371777806777023
0.551315796322717,0.641559198303794
0.837332299489719,0.779301655334762
0.143064116868788,0.119209027465783
0.75209207153968,0.337767174436614
0.0589460434059854,0.0253063794907242
0.442931990270114,0.728767503649794
0.215057472161024,0.607072970098606
0.777850589612557,0.455098157399347
0.427511488949711,0.815487664608569
0.201052241331246,0.57186611235829
0.868368175185781,0.802341305906542
0.942082570307994,0.870776171267335
0.079835160154403,0.018550161479771
0.763926210130613,0.819172806202068
0.710480627966335,0.370435709259279
0.573887403923031,0.91148851808057
0.347519378975807,0.400663494666364
0.918218986837004,0.94919302314665
0.109111457348792,0.484874791433421
0.723202887959363,0.677884705538388
0.455060828603944,0.725119269798153
0.86926233903989,0.860117713432722
0.301579058863059,0.550007385690455
0.178047125210026,0.541118692273283
0.596249871298851,0.389310671193931
0.904969552584343,0.919393899571569
0.202944648897026,0.5150356725695
0.822595446626022,0.52527510392692
0.58258774681092,0.444294720779902
0.372104758078966,0.269757346584515
0.177683194850727,0.093046379113125
0.809826184031068,0.861850214796378
0.830145895119108,0.483225766701486
0.0439882063633232,0.333122537197601
0.411956982743394,0.526474522444736
0.283416600297997,0.114731939799778
0.788435433775744,0.935985969790716
0.154335234595268,0.422383964140222
0.819129139257736,0.922281467667533
0.115931322985549,0.341318817408837
0.213396798416399,0.298764786293612
0.100830073045056,0.470086189795456
0.380351672774844,0.706031625695862
0.775253962285936,0.919668894953494
0.766326723905207,0.737772120000891


==> scatterplot/squared0.1.csv <==
0.0922215722966939,0.233119844932249
0.83614743873477,0.278093365131488
0.925578014692292,0.280537361093611
0.183386816177517,0.150010117265111
0.61761041614227,-0.0366333296656046
0.268069767393172,0.13984160542567
0.678612848278135,0.115105831871471
0.890191742219031,-0.0399701915306612
0.912812389200553,0.132781348319919
0.060052445391193,0.0542053925166319
0.84113216237165,-0.00280343838347558
0.324293081415817,-0.1728808478904
0.151160403620452,0.231184551662709
0.871084785088897,0.287046984179791
0.831857746699825,0.148940642919857
0.164673245279118,0.117626327154027
0.843918029684573,0.109561466464787
0.643775453558192,0.1129335290568
0.607506542466581,0.104076416657742
0.233181526651606,0.175475229267925
0.987097578821704,0.148111896659046
0.621029211906716,0.0140013164048056
0.617935368791223,0.103298850742255
0.519808776909485,0.0358878407940008
0.920600085519254,0.0669065808498137
0.255228302907199,0.0309841955088461
0.243364018388093,0.118677571036942
0.606940289027989,0.0799631916787244
0.432548472424969,0.166513449493505
0.149244902888313,0.0789835094158611
0.522777392296121,-0.214546931535613
0.853124918183312,0.0716736623624442
0.353287902660668,-0.158516279684402
0.411782405572012,-0.00110894886844765
0.633420440601185,0.118704135886516
0.121146057266742,0.0570836235995808
0.683783201035112,-0.0195550366665074
0.178988505387679,0.21298728736787
0.147535804426298,0.165678912350611
0.036188033176586,0.177756261187811
0.696510460460559,0.138355024924096
0.579269736772403,0.0753476407010126
0.560708222445101,-0.0770384496722248
0.897077430970967,0.267420110376398
0.378100771456957,0.172637455074322
0.689963364275172,0.111288194000191
0.425294762011617,0.0873223833628361
0.967133986530825,0.224614580657288
0.170112002175301,0.076423374521597
0.475741992006078,0.111147844779655
0.0285318363457918,0.234124793930334
0.23037560028024,0.106408644365698
0.301007092464715,-0.00139472855956681
0.383127292618155,-0.105826658245093
0.694503364153206,0.0264206609395347
0.672761160414666,0.0756597803674044
0.872885474469513,-0.00785005209600939
0.870372152188793,0.28858643660633
0.238246235065162,-0.0102727212090014
0.430652871727943,0.039428718627728
0.637102629290894,-0.23297336873159
0.0247868502046913,0.275758703757899
0.735672835959122,0.089290075562458
0.839478162350133,0.0296319591365612
0.155129528138787,0.0062642501314282
0.644258013926446,0.128163757101958
0.222764882491902,0.194759533177715
0.945790340891108,0.26763404067575
0.336444934597239,-0.16755467614136
0.334444004110992,0.124422823997283
0.211847156053409,-0.102727977205143
0.934776226058602,0.0421814293546519
0.772357722744346,0.135145480266408
0.821009429637343,0.153725121029976
0.215101586421952,0.027534792499752
0.154046908020973,0.193530414398529
0.144636769080535,0.266095851885283
0.873976330505684,0.151552640006497
0.601113066775724,0.0521328430068236
0.724451648304239,-0.0836603684981667
0.384210792602971,-0.0194130708807743
0.231613736134022,-0.0209222400260191
0.554015854373574,0.0889143472102554
0.991286031436175,0.309985750044395
0.194125056499615,0.161063404052645
0.396072631701827,-0.13402062850728
0.298300531227142,0.0495235385373942
0.47001094231382,-0.0207544803333188
0.983445485820994,0.377327036503003
0.0190582126379013,0.0530078216279437
0.225521729560569,0.191621219952399
0.625987866893411,-0.070731199353823
0.662498353747651,0.0145237592631017
0.796839779475704,0.278583194349303
0.782211731187999,0.0137158587132213
0.865561495767906,0.113973980422908
0.98861945560202,0.230410231716937
0.201052200747654,0.185693879849943
0.983524743467569,0.297257894906517
0.868791334563866,0.153187269394416
0.0711302650161088,0.123021901019842
0.0175741231068969,0.192798413899307
0.231563807930797,0.0641415745188013
0.839932216797024,0.120150528792027
0.506787481252104,0.0806627585096691
0.65713383234106,-0.0923967577830116
0.766669452190399,0.150931014591441
0.528868622612208,-0.00916326727176668
0.677414337871596,0.0142274356112279
0.694358970737085,0.196423706721997
0.720325063448399,0.113206302019901
0.224147433880717,-0.0200040452858459
0.0925909504294395,0.135171096166553
0.733458790229633,0.147820221241975
0.124662056332454,0.105253828752293
0.0373421327676624,0.129949388337764
0.926229814998806,0.194100065544499
0.468140603043139,-0.0471911990199387
0.676292221061885,0.121796519048183
0.325895589077845,-0.0304227222738198
0.51729349559173,-0.00400322517697633
0.295774672646075,0.0675892895278199
0.761820631567389,-0.103466908931313
0.324607706163079,-0.00190605483608486
0.622062653303146,-0.0346106821394658
0.956711211474612,0.226477515917154
0.984091899357736,0.344231892752706
0.885011540958658,0.0587231459411843
0.137210908345878,0.139400044766253
0.155368744162843,0.165776271491631
0.11441719904542,-0.0543405973609321
0.726878774352372,-0.0393224587726871
0.671312843915075,0.0489392836375626
0.0725787915289402,0.22493248945168
0.454388278536499,0.0980105692309332
0.192638090346009,-0.00564175296707806
0.456385276513174,0.0870943373011817
0.158479701960459,0.0350410309415159
0.563134611351416,0.0360440248538685
0.746335211675614,0.0642341614224274
0.000240750377997756,0.302325413149326
0.946814210154116,0.138699282028502
0.142977421637625,0.0832845781158758
0.884102154755965,0.012558439337793
0.286962519632652,0.169626189605804
0.313607560703531,0.0505499448261661
0.396705694729462,0.0702398863596469
0.153980628820136,0.112424619363301
0.983316849684343,0.111009786135015
0.108956038951874,0.287786338940952
0.846201532986015,0.155911311036079
0.457779249176383,0.0871251341133947
0.429237517993897,0.109833977413411
0.0744717004708946,0.105027594113223
0.341045733075589,0.152899585867331
0.0498266767244786,0.265851232823161
0.017018998041749,0.241671815417177
0.372775848256424,0.00607399093972638
0.417460420168936,-0.0239502562473293
0.134135382948443,0.123806234924138
0.980432668235153,0.360297167932201
0.426311739953235,0.122597782285451
0.0926232754718512,0.118939430624342
0.199369696434587,-0.0899407371348577
0.28396224277094,0.128618242863769
0.845262157265097,0.067485570957168
0.724370606709272,0.0263594583259181
0.119031017879024,0.0587939079890831
0.954026338411495,0.272086489472008
0.964250454446301,0.242573862624985
0.240568367764354,0.10756684124608
0.25297649926506,0.195843343897673
0.918949214741588,0.0759320669155455
0.232800679048523,0.163461249632046
0.4227218052838,-0.0926791693740465
0.196394942468032,0.00448652999415605
0.923371964367107,0.0390888291476851
0.596031689317897,-0.0440353233313218
0.898152339505032,0.200399094909139
0.0660584026481956,0.184950248489665
0.292738433228806,0.0318481245862472
0.536815068684518,0.0530526315075811
0.0800004506018013,0.149106837223721
0.0387297959532589,0.173481621579492
0.726185133680701,0.190978369739836
0.634861762169749,0.0915859280091226
0.648177996044978,-0.00346521756162823
0.452716788975522,0.08990825234079
0.38323348457925,0.141801325641586
0.980099726468325,0.197714780637786
0.54885372123681,-0.0859910942623695
0.585729050450027,-0.0905101169666125
0.210662871366367,0.226652996448523
0.811230558902025,0.158993755785756
0.117163940565661,-0.0290510569473493
0.554011112777516,0.189292991769031
0.344814531505108,0.0480482776470414
0.176170227583498,-0.0108589973862639
0.925745504908264,0.176202956826935
0.896450590109453,0.172501551699252
0.769058959092945,0.0278848483562533
0.162544409744442,0.147626834160798
0.579373122192919,0.0581150366245581
0.0348990221973509,0.167530291469269
0.99875095160678,0.213617683820873
0.830513276625425,0.0351034910824439
0.688462683465332,0.162757322336855
0.174347444670275,0.0671528969995941
0.0275482386350632,0.274728996242133
0.715920384973288,0.0576667966348497
0.313444347120821,0.0657917764263775
0.922857266152278,0.241207487475071
0.653168780030683,-0.0424238032853951
0.308996699517593,0.324852788776077
0.904003041796386,0.0453022432742137
0.924950146116316,0.124577374665682
0.417556824395433,0.132218217107334
0.720141679514199,-0.00953492384857354
0.973800386069342,0.198010932152171
0.348579020006582,0.12376502617601
0.6529267472215,0.21145408704043
0.466163610806689,-0.101078959446741
0.900881274603307,0.16939704262976
0.226451359456405,0.0399713516066676
0.00327004841528833,0.226148173085543
0.0951399600598961,0.270635664597958
0.158419407904148,0.400408289543187
0.491200697375461,-0.0445822949065311
0.167872566031292,-0.0271376721993953
0.891268994193524,0.183461456917094
0.262575012398884,-0.0917979438758288
0.833988700993359,0.0257810850616843
0.313728721579537,-0.0904494047746652
0.300824272446334,-0.00736532982322111
0.523027973715216,0.121328641668525
0.814704591408372,0.234624885995009
0.962195384083316,0.30861763934711
0.234998859465122,0.0394057304730604
0.0803604912944138,0.225525668512225
0.218422794481739,0.0298069438027557
0.297737981192768,0.182478823239735
0.693715427769348,0.149839988421616
0.66937271063216,0.267182677400744
0.0092558297328651,0.269098679930388
0.429562430595979,0.0092567584922966
0.2140978933312,0.190713058023534
0.205150588648394,-0.0598602305715512
0.554142008069903,-0.188462638674021
0.24807152338326,0.13405560454955
0.622505706269294,0.0778615153554982
0.848807598464191,0.149984938719044
0.617728944402188,-0.0949843230598344
0.826258118497208,0.154940523143034
0.459016660228372,0.0893372903048492
0.160484626889229,0.140701200753781
0.619199970504269,-0.0213147921812529
0.338641541311517,-0.0315446680261832
0.403291798429564,0.146726867004615
0.132527481764555,0.12118868895827
0.359225639374927,-0.00939859842621832
0.898959287209436,0.0644819487642648
0.188634074293077,0.0896101377018611
0.902008034288883,0.167157594593402
0.0365963170770556,0.1599994204231
0.235591124510393,0.178939974602395
0.567542390432209,-0.0369628894017102
0.938308973796666,0.179942526334142
0.765782066620886,0.110201383843095
0.915261130779982,0.290792075745463
0.728934148792177,0.296581141141671
0.496452231658623,-0.0553645469262171
0.260941946646199,-0.00239547671102072
0.35484257270582,0.161071822405428
0.446735183009878,-0.114898267029352
0.767757187131792,0.160208369827704
0.087300299666822,0.107568930223275
0.0497293409425765,0.296948378128526
0.0136678940616548,0.0666869721430657
0.779407795751467,0.138844029261686
0.165447697974741,0.280794126183764
0.755459793144837,0.187713406523914
0.392026216723025,-0.0620385265676892
0.865576851647347,-0.0132027481777938
0.766584862256423,0.13052971957122
0.719260573154315,0.161146771995213
0.523804834345356,0.0060773154806688
0.195790654048324,0.064955357634787
0.41332741570659,0.0834780374430936
0.114675417309627,0.158672095910485
0.419042129768059,-0.0513693999518296
0.87911135959439,0.215222811000245
0.023052430478856,0.17556772518057
0.955393319018185,0.0832491175520507
0.00183915579691529,0.357636203258043
0.985515510896221,0.216449635251243
0.994534450815991,0.122312256921721
0.283542808378115,-0.0404278391572574
0.433820302598178,-0.0418389922365175
0.444199913181365,0.193247000982664
0.926835412625223,0.115923139494544
0.847146157640964,0.121037925015791
0.483391726622358,0.055317180232972
0.758045326918364,-0.0133970822920671
0.594147378113121,0.067820728524488
0.277188950683922,0.0670523866054733
0.835210568271577,0.191587117217867
0.444797832751647,0.052793815884303
0.148895698832348,0.0975477003977794
0.0256729142274708,0.244108379163991
0.446749022928998,0.139665507875219
0.536396731855348,-0.0108045346476143
0.686823945492506,0.146616739173302
0.394620283506811,-0.0595697126612954
0.808468226110563,0.0928276938116639
0.98019676678814,0.350845779527878
0.838609641650692,0.0807265152035623
0.915474748937413,0.198107493863956
0.835078239208087,0.10137239908725
0.274480949621648,0.18082133454756
0.759559507016093,0.210877793889091
0.343771203188226,-0.0166138638061897
0.246938133146614,0.0724373381371524
0.241785048507154,-0.0115438037685608
0.0168682681396604,0.133764924153528
0.587648715823889,0.0358263346136208
0.19097117590718,-0.0144305204702816
0.746967412764207,0.0663193270829131
0.628363053547218,0.0545505190382479
0.602476840140298,0.124032081586055
0.0877326105255634,0.262286089915856
0.194529988104478,-0.0195358736970102
0.765766615746543,-0.0718421186193564
0.836496347095817,0.174238387075157
0.847399585414678,-0.0863765152005378
0.0622480064630508,0.134150756537927
0.613339774310589,0.0330665050991362
0.223561226855963,0.0482174918090674
0.43035496189259,0.137290652978522
0.943658326752484,0.349919489084078
0.948075241642073,0.346304294885154
0.00275442865677178,0.288790387254598
0.471594915026799,-0.0752738813883523
0.516549231950194,-0.0898828734235066
0.18724935175851,0.206731885161178
0.684290488017723,0.000650453721568765
0.864407221321017,0.230017166048667
0.848428719677031,0.27291481930921
0.26195049774833,0.126444238298017
0.799112596781924,0.0791476482395883
0.289895602501929,0.0603435347391588
0.86254203831777,0.202230933680364
0.581906229024753,0.0208653431799332
0.789758127648383,0.126944922489411
0.683659750269726,-0.102700422331247
0.773631635587662,-0.0159601973436651
0.06591777340509,0.202048640204979
0.794249736238271,0.0205273010418409
0.598783655557781,0.036646398745687
0.389060694724321,0.130892748676447
0.512383881025016,0.00736965264149931
0.167184196645394,-0.0344520846453547
0.474219949916005,0.0488923158272561
0.606895768782124,0.0567664958886944
0.939774907659739,0.308231860273492
0.732077246066183,0.0570869163760665
0.52147271623835,-0.0821199882042964
0.477007635636255,0.102794438289295
0.862294880673289,0.326922916364274
0.201663594227284,0.149675941621742
0.785877294605598,0.314544331895335
0.175899158231914,0.170873317528669
0.460152403684333,-0.124647815439963
0.912643912946805,0.394725941169958
0.316659158794209,-0.0643207617129345
0.48879025853239,0.129095011096902
0.437582154991105,0.0302588884512636
0.571088092867285,-0.152114193698258
0.464923440478742,-0.220125969535588
0.941887350520119,0.110395453725688
0.227264023618773,0.0861033052135122
0.411775914253667,0.129992562990883
0.61610192200169,0.0187794997810576
0.358860966050997,-0.0261924621269524
0.805395018775016,0.0601180007072388
0.256507298210636,0.084670862395427
0.487829104298726,-0.00590415031421512
0.663123610895127,0.0606340657191126
0.311667843721807,0.264638937188038
0.319819141412154,-0.0117906338922094
0.502111965790391,-0.0100545138973212
0.807783627416939,0.0935696175922132
0.0417080919723958,0.44412701456794
0.225039340090007,-0.119171726396899
0.530685350997373,0.0734018829720236
0.0969702831935138,0.156520177557187
0.47056403500028,-0.214211875430737
0.78691486036405,0.0743654914308497
0.654425214743242,-0.217670696826135
0.469144884264097,0.00188563740450766
0.391221495810896,0.0666451349986552
0.833821108797565,0.0844214493651783
0.349727298831567,0.157281187835993
0.939315347932279,0.183230385507845
0.303239772329107,0.201984801901876
0.244412698317319,-0.172686486110969
0.0750809949822724,0.21594277864198
0.672889617271721,-0.0431813325225861
0.261376203969121,0.141168802446065
0.134746946394444,0.257358144232958
0.584155227290466,0.0485549005272631
0.607903213240206,-0.0586725266188131
0.755919240182266,-0.00444502756276983
0.278796803904697,0.213562975478718
0.243347579380497,0.0901880809768135
0.183294479735196,-0.0388601924315176
0.890735325636342,0.192835188509621
0.9779234433081,0.150298231857777
0.585542883258313,0.0179587657807878
0.0348643835168332,0.176070493308434
0.144903166918084,0.219710603166166
0.672559563536197,0.0980108824977857
0.210550286108628,0.0762433046639796
0.0937343994155526,0.294946205661735
0.35751511878334,0.223571071730411
0.0109673789702356,0.206075282521812
0.91183911007829,0.161407245781316
0.884707804070786,0.241957827139278
0.321120301261544,0.179384904193012
0.0184857053682208,0.218861494292901
0.188556510955095,0.0680074931262822
0.0586452106945217,0.12380098155827
0.944556228816509,0.242965792785015
0.229647040367126,0.053724659353279
0.12635729345493,-0.0335327758799778
0.823146305978298,-0.105220686191484
0.52707667904906,-0.0448368142801208
0.0943580297753215,0.191673697497263
0.834692442556843,0.0685879206034038
0.60758354794234,0.0853531191233725
0.495084788184613,-0.157865304645307
0.696763870073482,-0.040263212048881
0.759169521043077,0.0693948720370445
0.0958913778886199,0.261597008114781
0.0955343164969236,0.275352572591181
0.898985879961401,0.392921594753755
0.875813354970887,0.180575850680999
0.157877748133615,-0.0539205864411669
0.551392242545262,-0.0321361717702152
0.137407609028742,0.0754062705998925
0.321263602934778,0.0392720915618743
0.531197945820168,-0.0134741687869998
0.37715071067214,0.01038714247853
0.838225554907694,-0.00304889797822867
0.863132501719519,0.148642169117554
0.688012577360496,-0.0527288108824076
0.566600835649297,-0.183221952883448
0.66551840188913,0.233612277570449
0.0154231167398393,0.241560486924724
0.844900493742898,0.087168146509127
0.201742363395169,0.0460368415083104
0.34909139201045,-0.0773371940419248
0.569004440912977,-0.0738831022758127
0.378491200273857,-0.0154735352699949
0.496124767465517,0.039426248956606
0.832895385567099,0.107386054546131
0.861013262532651,0.211267824681682
0.879976470721886,0.251712202770245
0.535071645164862,-0.116002573999312
0.980745608685538,0.424922048235337
0.334262984571978,-0.0121674907617974
0.692330546211451,0.0966155021559166
0.853904733201489,0.181479599214634
0.296859756810591,0.116406630711468
0.798161561368033,0.184092488713541
0.446485206950456,-0.0753252674054286
0.405915167415515,0.0593520729925253
0.577066817786545,0.0300854468206431
0.669362362707034,-0.107379720901965
0.911917813820764,0.246570206967265
0.0647858628071845,0.115462718733477
0.415775377070531,-0.045589629323806
0.984611793188378,0.228371183546114
0.278448942815885,0.201800342886906
0.859931912040338,-0.00427685649151852
0.204301995225251,0.285114762621325
0.653333010617644,-0.128171758451115
0.199028356932104,0.0757794063203295
0.511637625750154,0.120017523887886
0.095207154750824,0.463302039685463
0.40171981882304,-0.0604573480250459
0.72441696934402,0.0419721993612523
0.387810693355277,-0.0084656636087412
0.465851924614981,0.0153534464249967
0.608348570298404,-0.115960772519487
0.129364865366369,0.359332447979401
0.675430653151125,0.033854324959136
0.480701710330322,0.0339312444587829
0.28118237410672,0.110351675370039
0.232841002754867,0.0734019925733655
0.63013217668049,-0.0197428748200076


==> scatterplot/squared0.3.csv <==
0.0140528168994933,0.497401924546084
0.328636668622494,0.109214172451612
0.876610395032912,0.135346031534275
0.586895677493885,-0.544946335560342
0.0768283552024513,-0.0297701701359332
0.108926925575361,0.647429975842783
0.501263342099264,-0.101632671460354
0.733986389124766,-0.256071926881689
0.859131298493594,-0.0767047690351751
0.279047769727185,0.582846600528316
0.444562393240631,-0.147829944369986
0.750861381879076,0.042160067488587
0.895780929364264,0.250035205579418
0.117495898157358,0.469281531753594
0.72922394471243,0.0525149918712196
0.861900872783735,0.522852981643716
0.36980832926929,-0.1833180904557
0.808941811323166,-0.109538699675941
0.522197112208232,-0.151036969085089
0.311761097284034,0.103787932037635
0.762858988717198,0.304338976821963
0.672002200735733,0.0208720580553958
0.237248261226341,-0.0853100834711084
0.881768553284928,0.0144401607031203
0.850888470886275,0.26380107900944
0.520754628814757,0.378078613743393
0.714211856247857,0.153510397900568
0.666698947083205,0.164641655206036
0.670256334822625,0.289528816208959
0.70879013556987,0.257133719907991
0.948805253021419,-0.11573941143776
0.948213265975937,-0.25714960618545
0.489977267105132,-0.27716409782963
0.70657583209686,0.103147673861215
0.0407636547461152,0.313362399466077
0.368549893377349,-0.447453730423673
0.139515324262902,0.0224785345795538
0.769231071695685,-0.0941646849973882
0.0861911762040108,1.01031451340214
0.902544986689463,0.64034579594945
0.218563498929143,0.0667974965102315
0.656909876968712,0.235173545751267
0.729495038976893,-0.044902298299762
0.834725697757676,0.250296327822947
0.957720194244757,0.591689440514413
0.468026758171618,0.032001377464234
0.771299335872754,-0.0491033402235896
0.239311727462336,0.363214992709437
0.649157847976312,-0.31848734746078
0.922720992006361,0.238809210101981
0.0559571187477559,0.422776014678836
0.154762669932097,-0.105919887567639
0.466351008042693,0.348191588649375
0.145516767399386,0.139725735784195
0.0544821794610471,-0.246214635389656
0.162077476736158,0.366158017421163
0.0635519914794713,0.411757511705795
0.521084918407723,-0.165754883085483
0.726586090167984,-0.13314410304285
0.294251447543502,0.101267200913859
0.229355404386297,-0.321342362379036
0.36025086347945,-0.0862912909508101
0.339209594530985,0.159027393845483
0.910391097189859,0.0863028103547033
0.185055256588385,0.0455121511960646
0.962034940253943,0.534809561168987
0.201668569585308,0.362640040127914
0.753126287600026,0.369743190243006
0.203770562075078,0.122067450224423
0.956478570122272,0.164159485228673
0.447369381785393,0.911614606311425
0.94584039808251,-0.0694642723983196
0.793739030137658,-0.218943651628933
0.110035285353661,0.328120557672262
0.68425455968827,0.306301887415343
0.972309454577044,0.126596004116112
0.846198346465826,0.441194929646733
0.514001243980601,-0.155193765053126
0.668531573144719,0.0872713573822907
0.769427346764132,-0.0755455563211452
0.762823265977204,-0.0946889607792512
0.619575074175373,0.523965419206345
0.156410758616403,-0.479629816685719
0.961863115662709,0.272380147697681
0.322588910814375,-0.0900927216777558
0.679841128177941,0.0396620821160294
0.601868460187688,0.240233302388922
0.050416614394635,0.0571983171786607
0.346839740406722,0.549748927219746
0.512571027036756,0.420284212495847
0.234201651066542,-0.088262741180308
0.782825155416504,0.0588041468128961
0.547554908785969,0.416417670327847
0.312109652673826,0.0212149189403417
0.335854077478871,-0.408034546681263
0.908654417376965,-0.451400594206633
0.301703361561522,-0.289762277378598
0.429856245405972,-0.0230739102715432
0.525373061420396,0.372926690378612
0.598351226188242,-0.58723097141178
0.258523900993168,-0.0987526866575807
0.509467135416344,0.424050579879025
0.0949543085880578,0.624320157303174
0.617503717774525,-0.223061494979487
0.858377700671554,-0.00865288482275178
0.830791200976819,-0.0851685425476331
0.676730842329562,0.00512603101563419
0.550045876996592,0.146892762144856
0.0624869659077376,0.239298991329118
0.929766122018918,0.805487229955317
0.25374506902881,-0.24618984748312
0.482533525908366,-0.405372778010231
0.517080372897908,-0.230360029846713
0.449383832979947,0.00342677791780292
0.712044064188376,0.56361773706808
0.740204846253619,0.117347948390926
0.11255133477971,0.660432781994587
0.559192753629759,-0.242106779484314
0.305581366410479,0.105809198492868
0.703712372342125,0.19440716883152
0.0978907076641917,-0.0575137278050219
0.125093753216788,0.336902146225891
0.403978831600398,-0.202850594944173
0.803117240546271,0.718537820055904
0.894834600156173,0.176088797709226
0.753122902475297,0.100342100651521
0.622069617733359,-0.0738065382408984
0.534498176304623,0.145075923298067
0.429544192506,0.0726826203037111
0.610560043249279,0.443363652417111
0.481914728181437,0.00653304214279623
0.591654158663005,0.261807827270637
0.519616195233539,-0.522357010765435
0.586464500054717,-0.00518221147462639
0.89696448110044,0.112138301160174
0.644215112086385,0.255234304643476
0.394064069259912,0.0679679417489713
0.823418641462922,0.0169419128736631
0.120943861082196,-0.0435941872317362
0.704641929827631,-0.105693704782998
0.492006086977199,0.211158394130565
0.700783804757521,0.693875674014476
0.00826524617150426,0.369125246115963
0.482663622125983,0.0624837519239063
0.489927369402722,-0.0792229298706439
0.803816760657355,0.257289056453745
0.745500114746392,0.0356211327531953
0.204680631170049,0.288493250315901
0.684159914730117,-0.424079820162775
0.918112606974319,0.175759863581599
0.523106196895242,-0.216359438951588
0.727456166176125,0.817164054693156
0.177281551761553,0.0836395660560252
0.298268089536577,-0.121325501880271
0.867882216582075,-0.101255406112929
0.449901870917529,-0.148131935854954
0.436884134542197,0.177090658389326
0.139025886310264,0.237293190633406
0.294524702243507,0.119508769094117
0.807998093776405,0.158569577485086
0.141978103201836,-0.169210553917047
0.635728749446571,-0.427681374823275
0.0470034193713218,0.353533316863006
0.711462393170223,-0.213827545001892
0.694879431743175,0.301277997080162
0.0453525253105909,0.406434465404594
0.550644340692088,0.120910135588736
0.444710827898234,-0.190322295840419
0.0108669542241842,0.333256436912236
0.324712360044941,-0.101470164430888
0.537120513152331,0.0783103780396246
0.292296549072489,0.328522712356574
0.555109032662585,-0.208985427633359
0.0381857927422971,0.0573371551791784
0.749100043671206,-0.0321758879361224
0.335867102490738,-0.414643909883869
0.441934349481016,-0.1301347532327
0.787154091522098,0.0690131644607616
0.304530474124476,0.27029553519841
0.791103560011834,-0.290114338347359
0.574258544016629,0.553789459484964
0.0732464748434722,0.142067513510602
0.741551185026765,0.32616922747566
0.347140983212739,0.0161555292035331
0.179212804650888,0.0575269202127431
0.24557373742573,-0.260830389403655
0.649839329533279,0.671211955402433
0.79737512092106,0.126267745534917
0.788430463755503,0.0260131482347125
0.165881271706894,0.338800533946665
0.705919081810862,0.0777546618397141
0.152146322419867,0.741636350855277
0.71381692122668,-0.0638169438318853
0.719571188557893,0.466834941748318
0.21387878456153,-0.02539439631253
0.500457577174529,-0.368966003269582
0.674118826631457,0.197526621485351
0.690491897054017,-0.0538638534974845
0.0527698348741978,0.442789340926601
0.793797810329124,-0.176953396528721
0.697508773766458,0.243152368221077
0.795949768740684,0.111184161676607
0.28143063490279,0.240627684889117
0.621108813444152,0.128876294365075
0.416744971647859,-0.622919846725355
0.0480002851691097,0.154043918691082
0.54138510976918,0.115405065542481
0.0461259998846799,0.257793605105498
0.685456393985078,0.225697055297955
0.630711232079193,0.0319930828756909
0.85276385047473,0.0529459851306988
0.529277065768838,0.332948099255998
0.738134304527193,-0.0663997466783574
0.973864873871207,0.1995762740774
0.43560526240617,-0.198161225056764
0.473676575114951,0.359734339779014
0.0443624570034444,0.210685597867068
0.910199720179662,-0.125266127843919
0.710607915418223,-0.0467115807641049
0.691829285817221,-0.449556052927695
0.0539370002225041,0.230825976172645
0.510555788641796,0.286961916456981
0.301643485901877,0.0914481795711856
0.0259014805778861,0.581914479586793
0.772986501688138,0.11547800795819
0.400549501413479,0.152148035009473
0.514575652079657,-0.0352237284466617
0.840915780747309,-0.000899935192026968
0.541631601052359,-0.534805079086312
0.404499057913199,0.907915409526897
0.551984728546813,-0.224105918147944
0.0903961502481252,0.348695057635114
0.949187597259879,-0.30522178722202
0.885524346958846,-0.258206105042331
0.656768034910783,-0.0187367648052165
0.631068983115256,-0.0331318316820138
0.219091786304489,0.341244465944711
0.48594627622515,-0.50912232689177
0.855582004180178,0.381229275766382
0.161437764298171,0.154627788178155
0.0123199941590428,0.356379975530232
0.225110705941916,-0.261680894758626
0.853978742612526,0.25023165710738
0.520378519780934,0.46255072002874
0.72869611880742,7.81720405860775e-05
0.814179116860032,0.289049311715111
0.274440965382382,-0.047697126003227
0.625350958202034,-0.366474504034358
0.185285991756245,-0.473081463535433
0.787898986600339,-0.268321720753848
0.014188221655786,-0.288107328925172
0.99616649094969,-0.0459546078953583
0.0760626804549247,0.217595438459403
0.701766900485381,-0.333334888336289
0.20262226392515,0.188344097995748
0.107750925468281,0.189686403876636
0.536305797984824,-0.290585432725972
0.331206190399826,0.32969166912261
0.742008666042238,0.251951598038678
0.717905985191464,-0.237452563518127
0.942599517526105,0.219951786603504
0.302572112763301,0.0205025819247326
0.694003925891593,0.150849246112616
0.106887950561941,0.201695691908635
0.86502458830364,0.414162433808577
0.00306535721756518,-0.116800981704087
0.759546167915687,0.358083031207433
0.679315248504281,0.253125077777461
0.109563966747373,0.448059554445456
0.537503910018131,-0.252064751536672
0.554624959360808,-0.288937830923481
0.634066094877198,-0.308191924475597
0.0604423992335796,-0.233475038395869
0.272139638429508,-0.169810909569506
0.706847873749211,-0.663961580372798
0.183317710179836,0.304322916664378
0.433565101120621,0.00520301914197662
0.0197005975060165,0.337304342674226
0.403799745487049,0.0552497221556631
0.0796453435905278,0.246248134366206
0.240904020611197,-0.0264518802062921
0.615273996489123,0.140077881476908
0.205664808163419,0.185538211620781
0.893008003244177,0.400904737019588
0.455668715527281,0.256849265462077
0.465563843492419,0.192661028504385
0.155585990287364,-0.308425797518105
0.582023937487975,0.055878452310917
0.997959660366178,0.0536874371589512
0.0874514146707952,0.629964295673468
0.0977103852201253,-0.0177262607043239
0.640935444273055,-0.120183979014571
0.456711162114516,-0.320608412819771
0.0822596452198923,0.154530773543681
0.0240573666524142,0.0860669914646729
0.694040573667735,-0.0435046691473937
0.23582385154441,-0.120918389284541
0.59536477457732,-0.57609204332689
0.404280064860359,-0.128557283357782
0.461936407256871,-0.224732593958575
0.703813158674166,-0.165131093614033
0.9403963140212,-0.104327891879988
0.954288168810308,0.360277317240601
0.318855262361467,0.131042015510476
0.579487434122711,-0.0270314345618125
0.257683488540351,0.0163650600821319
0.194724868517369,-0.146670132679692
0.288521486567333,0.0929901831756762
0.0798755078576505,-0.0215847902136666
0.575695855543017,0.083062532146459
0.803731508320197,0.755872522971045
0.265244004083797,-0.193450632593939
0.0494055091403425,0.259374851270658
0.524032490793616,0.0838903003516243
0.73949132533744,-0.0892631307557354
0.239344866015017,0.402661055885067
0.491215818328783,-0.372819361073744
0.949547725031152,-0.113287685023994
0.675352420425043,0.248779861009921
0.95485629257746,-0.433825826607361
0.659716067835689,0.0216102887508373
0.0787299054209143,-0.282969936124356
0.963199690682814,0.297359443608648
0.48254147102125,-0.00458950095890413
0.0605400793720037,0.63424575788218
0.015936472453177,0.0378303009291728
0.77321658609435,-0.328893037876093
0.137375113321468,0.473253297109228
0.933283318765461,-0.208478669109546
0.180075802840292,-0.348362209454591
0.370232430985197,0.278716260485461
0.414667019154876,0.252457454405079
0.56871504499577,0.0679454626490475
0.00938953692093492,0.292226513924919
0.75003160815686,0.173922542072845
0.185410123318434,0.336118025016774
0.645147619768977,0.367649980823054
0.311094448436052,-0.124260964252552
0.860584956593812,0.498705588912358
0.479988694190979,-0.0427513758514081
0.673807863378897,0.219540027905986
0.964836830273271,-0.0890765002593675
0.112874522572383,0.0731639448632726
0.533322026021779,-0.261161995060166
0.764068721560761,0.102429191477763
0.378049198072404,0.077383294733064
0.980865634512156,-0.0584016566724445
0.414655580418184,-0.301732672095174
0.965217211749405,0.674429428118446
0.475385789060965,0.630095169411896
0.750219064066187,-0.122057848911675
0.710854381555691,-0.135952674195507
0.0837789415381849,-0.347625047438367
0.54755415674299,0.519242293043754
0.188605750678107,0.577550651727417
0.723486932460219,0.50241632116609
0.577017699833959,-0.125979555288634
0.647923697251827,0.0242966223244828
0.805444524157792,0.221816116418412
0.0475010841619223,-0.0112396015652809
0.372567945159972,0.0746505039005039
0.791412763297558,0.0777735110705127
0.204408817458898,0.633821851836437
0.803928645327687,0.196856794970128
0.332471014931798,-0.114551094440591
0.428790984908119,-0.0140263740059173
0.935773479286581,-0.132360491924356
0.871240322710946,0.31565758356077
0.893667752156034,0.338855504799519
0.223433435894549,-0.0422416953926403
0.909166732104495,0.00570044597233083
0.880213116295636,-0.115292022998049
0.63630191097036,0.0536231193287026
0.658283037599176,-0.144169596819026
0.893989981617779,-0.228933459001936
0.687193372519687,-0.106673643206516
0.747370552504435,0.106172981533571
0.817816575989127,0.377182209373599
0.493180692195892,0.217445848002255
0.265851041767746,-0.356826310856378
0.462397335562855,0.0796272429238185
0.4422537679784,0.106909004853653
0.401815171353519,-0.10540959098483
0.782763580325991,-0.321152234419251
0.387898474698886,-0.0852854585946923
0.669765908038244,0.62548764938239
0.726891431258991,0.154422528273979
0.126076830551028,0.318281391078603
0.265439053764567,0.0403426455038745
0.15010273642838,-0.130983957119168
0.86705694720149,-0.0861420419031879
0.930201911367476,0.125594598483656
0.281774416565895,-0.0872696590699161
0.686810769839212,0.102961753688831
0.234792210627347,0.41925188578239
0.00833662319928408,0.341106711145384
0.137537319678813,0.0746949463138517
0.591045065782964,-0.0987481016001408
0.595787758240476,0.407153230286679
0.0589825920760632,0.213369816974558
0.150048493407667,0.32719304215341
0.20652297581546,0.224266058011288
0.626196649856865,-0.308940778530201
0.0107830388005823,0.37211482407704
0.590303935809061,0.104039446217011
0.523183290613815,0.291977940291305
0.308565451996401,-0.222567130357055
0.850145738804713,0.349831042591839
0.000968487467616796,-0.260910250056192
0.724720670841634,-0.164697010569659
0.900046264985576,-0.429901785929448
0.937173305312172,-0.104015883390858
0.197547103278339,-0.0240104218481846
0.79125929158181,0.0890444949479492
0.482680714223534,-0.106112783931286
0.811395144322887,-0.0851039601634695
0.686520824674517,-0.316197392812813
0.556788874790072,0.172099188808772
0.506797404494137,0.0605981410091337
0.397510168142617,-0.461885570269253
0.00178701267577708,-0.652947325322693
0.798463218612596,0.163894302229565
0.505029541673139,0.0706013921911488
0.0155803095549345,0.102284416165642
0.456933659967035,-0.05403958863894
0.263823228189722,0.607220908564571
0.044913861900568,0.67904272743649
0.689584625884891,0.00416778112859276
0.713830295717344,0.0511755996891047
0.65962676005438,0.0538453087798074
0.417555946391076,-0.571152728457177
0.689823433756828,0.269084188358319
0.632391344988719,-0.0797281988223411
0.779171911766753,0.063230181622259
0.813608763506636,-0.117998422853855
0.239872553851455,-0.371298379838697
0.183456391096115,-0.0225403360472545
0.45637551182881,0.336112152580227
0.151389089878649,-0.229426017096179
0.29116608062759,-0.289804135491435
0.445429261075333,0.198194627689914
0.251043947879225,0.505360356864292
0.234170510433614,-0.0667496448957696
0.302852525608614,-0.480858275689479
0.555965098552406,0.290204649119592
0.182142502861097,0.426856749694043
0.0394575158134103,0.322686908209055
0.933426082134247,0.351698592893922
0.333117547444999,0.350076407268368
0.397738241124898,0.0546860224864356
0.0630849392618984,0.215248106557177
0.107035637600347,-0.321052328478174
0.146325320936739,0.0244935606656692
0.566426876233891,0.199893239595097
0.0891127889044583,0.0641337868705327
0.921261613722891,0.332620599681378
0.0958868141751736,0.266181568909562
0.660113168414682,0.255914591632551
0.566912245936692,-0.407502261454389
0.421689715469256,-0.0147036503341676
0.883731890004128,-0.134311578464526
0.144800632027909,0.149242779786658
0.849435694515705,-0.764813714070822
0.331213279627264,0.17781043723576
0.246880533872172,0.32872951890074
0.974969423841685,0.152907013672202
0.434592943638563,-0.148435640338922
0.48165065003559,0.31723356442944
0.804270672146231,0.0994880298812992
0.859089889330789,0.196632048703324
0.582042698515579,-0.631924688306152
0.519287425326183,-0.133830828587238
0.55165832885541,-0.120739005055898
0.132977442117408,-0.343327671431976
0.996287279296666,0.275326241020462
0.86361513659358,-0.377143709431646
0.384899658849463,-0.499018560426528
0.720796728972346,-0.213087583254864
0.882471931399778,0.0624077180275786
0.182915518293157,-0.118143473512862
0.559807110810652,-0.108987538277614
0.81295578693971,-0.199273859058937
0.0158710977993906,-0.0468938931545621
0.747748197056353,-0.132038887967491
0.942202805075794,0.393233638676237
0.435215817997232,-0.306967947531199
0.146491018123925,0.209185510967684
0.716009819647297,-0.234230205451645
0.205977587494999,-0.0877169796322643
0.62379358173348,-0.14706259915119
0.489847614429891,0.00520587648482873
0.673422010848299,0.215112816432016
0.489437052747235,-0.176515973459328
0.985838413238525,-0.0473442436614334
0.840502448845655,0.581955389855699
0.624433459481224,-0.0463509281120062
0.499640905996785,0.135614354087487
0.40930221346207,0.252050934642387
0.974648125935346,0.790737787762048
0.0677799908444285,0.391344192550598


==> scatterplot/squared0.csv <==
0.525480199605227,0.000649240571922186
0.691435559419915,0.0366475734104158
0.940768925938755,0.194277246073204
0.95993901276961,0.211543895467483
0.880873165093362,0.145064367888236
0.77668044436723,0.0765520682952478
0.0559730068780482,0.197159970620922
0.338066101307049,0.0262225875458988
0.698653819970787,0.0394633401889857
0.293141650035977,0.0427903769498381
0.31006912374869,0.0360737377535905
0.482858142117038,0.000293843291679654
0.652836418710649,0.0233589708842968
0.425624238792807,0.00553175385514942
0.737260543741286,0.0562925656164106
0.749357276130468,0.0621790511592063
0.71647098264657,0.0468596863279714
0.605425049318001,0.0111144410237029
0.814383451128379,0.0988369543433896
0.961523462785408,0.213003906701434
0.0407251012511551,0.210933432620762
0.38787333923392,0.0125723880545516
0.257716765627265,0.0587011656581136
0.414875649148598,0.00724615510787253
0.61483736266382,0.0131876198635818
0.971669777529314,0.222472379034553
0.102784781716764,0.157779929635799
0.691302903927863,0.036596801051233
0.637201777892187,0.0188243278567771
0.847613287856802,0.120834997894616
0.307393703144044,0.0370971855885648
0.20089111244306,0.0894661266155504
0.380689233774319,0.014235058937359
0.384688453748822,0.0132967526988375
0.477264578687027,0.000516899382278382
0.113807110814378,0.149144947657538
0.853006584569812,0.124613648749644
0.84733056044206,0.120638518216996
0.575641910545528,0.00572169863097765
0.581148559693247,0.00658508874028848
0.0963385002687573,0.162942606365276
0.698897582245991,0.0395602482233006
0.410706368507817,0.00797335262506171
0.219836016651243,0.0784918575658426
0.241274265339598,0.0669390057755647
0.236823379294947,0.0692619336857314
0.933836777228862,0.188214349276325
0.816375923343003,0.100093724871138
0.811543226707727,0.097059182107462
0.926953715505078,0.182289475183591
0.667573605896905,0.0280809133932913
0.0406753399875015,0.210979143295597
0.373368678847328,0.0160354914968712
0.992261888226494,0.242321766600313
0.00720847467891872,0.242843487428278
0.75739535363391,0.0662523680723258
0.23536887136288,0.070029634243756
0.795296720927581,0.0872001533905818
0.206242833053693,0.0862932731323204
0.77698327600956,0.0767197351889879
0.708901984384283,0.0436400390796914
0.199830285739154,0.0901018573594382
0.462252601515502,0.0014248660923475
0.550358489155769,0.00253597743005174
0.39094885578379,0.0118921520548646
0.431541043100879,0.00468662877971576
0.0243817488662899,0.226212720811489
0.390235911821947,0.0120481550535595
0.230588340200484,0.0725826424359303
0.360796438530087,0.0193776315259077
0.850459476001561,0.122821844319288
0.559182243654504,0.00350253796398113
0.381040913984179,0.0141512641457194
0.605176388053223,0.0110620726039223
0.130583343561739,0.136468666054024
0.335333147784695,0.0271151722184971
0.719181685708463,0.0480406113500035
0.647492023883387,0.0217538971092177
0.702440721448511,0.0409822457005936
0.593148012645543,0.00867655225981417
0.647370641352609,0.0217181059326793
0.121749523095787,0.143073423278265
0.48531952034682,0.000215516482847422
0.536047307774425,0.00129940839778409
0.196796248666942,0.0919325148224388
0.16084381332621,0.115026918959107
0.720101313432679,0.0484445881747902
0.484428338706493,0.000242476635439692
0.350137574598193,0.0224587465473121
0.471882198005915,0.000790610788978588
0.584862662944943,0.00720167156210695
0.820446976460516,0.102686264722687
0.975138323381543,0.225756426345824
0.590731268050149,0.008232163001988
0.28518523206003,0.0461453845251031
0.437243981752545,0.00393831782627495
0.568217506399378,0.0046536281793492
0.347043157555163,0.0233957956506947
0.929643052397296,0.184593152473265
0.160695818485692,0.115127327593094
0.15704625332728,0.117617272356856
0.059628272196278,0.193927258648835
0.369432051666081,0.017047989132129
0.771511572645977,0.0737185340806917
0.586260134587064,0.00744081081897846
0.543640396557748,0.00190448421171753
0.578832200029865,0.00621451576154863
0.295101162744686,0.0419835335085796
0.127437964081764,0.138802470607541
0.345879362663254,0.0237531708530847
0.773692103568465,0.0749073675557311
0.665336825419217,0.0273362658397048
0.113871107576415,0.149095521564265
0.0641840430907905,0.18993554829669
0.507225532317534,5.22083172717295e-05
0.79549855645746,0.0873193968684426
0.364312919089571,0.0184109839259934
0.906522616976872,0.165260638113725
0.333622416015714,0.027681500452448
0.314638874260709,0.0343587469353374
0.766518203541636,0.0710319528190612
0.0756935200188309,0.18003598895401
0.898655435070395,0.158926155911166
0.4562002196908,0.00191842075513421
0.65690065571107,0.0246178157625636
0.972633104771376,0.22338205172583
0.286952979629859,0.0453890328885951
0.275508233811706,0.0503965530863395
0.0101643016096205,0.239939011417591
0.712949597276747,0.0453475309803288
0.727236567996442,0.0516364578348018
0.112959345802665,0.149800468001501
0.533624193631113,0.00113058639734255
0.900341305881739,0.160273161195096
0.492856284370646,5.10326729930783e-05
0.298147911205888,0.0407442657505462
0.845588549040258,0.119431445227751
0.313210253603756,0.034890409358773
0.132215586258098,0.135265374991474
0.862642636522651,0.131509681824099
0.69345296989195,0.0374240515600159
0.361936793895438,0.0190614488798707
0.00884908530861139,0.241229221002188
0.268026522360742,0.0538116943280513
0.835550534538925,0.112594161229358
0.0931498219724745,0.165527067361029
0.2823706115596,0.0473625507129427
0.322336855344474,0.0315641929688902
0.585632511880249,0.00733292709092095
0.00570530234836042,0.244327248126526
0.901851212140173,0.161484396698526
0.261841475497931,0.0567194827930025
0.239533938467503,0.0678425692102507
0.119397508678958,0.144858256399784
0.818748285295442,0.101600469378784
0.951779816066846,0.204105002205393
0.617227342212573,0.0137422497622236
0.548988711321726,0.00239989383696345
0.113876706454903,0.149091197818113
0.579230387462303,0.00627745429742667
0.199829926015809,0.0901020733156746
0.253904325189069,0.0605630811606475
0.589101800462231,0.00793913084561124
0.357852182816714,0.0202060019299729
0.403566502034664,0.00929941952983043
0.56837598211132,0.00467527492968754
0.236948533216491,0.0691960741769554
0.501322424737737,1.74880718697767e-06
0.920896728988737,0.177154056473418
0.0934871335048229,0.165252710626126
0.964603781700134,0.215856673970066
0.203899813815951,0.0876753202582283
0.257886784849688,0.0586188089504211
0.245097712613642,0.0649751761147973
0.829929242143407,0.108853304821323
0.989145340165123,0.239263163805254
0.565899655688554,0.00434276461986997
0.3374623588752,0.0264184847824142
0.00655937497504056,0.243483650425023
0.39380792947486,0.0112767558424162
0.045612785499543,0.206467740701484
0.310970302205533,0.0357322266482676
0.810899393865839,0.0966584331061459
0.934255929198116,0.188578212043719
0.408000516472384,0.00846390496934803
0.534013333497569,0.00115690685561685
0.292055828263983,0.0432407785589781
0.229542174143717,0.0731474355669077
0.743106676731259,0.0591008562713167
0.675125097623095,0.0306687998174985
0.703691684640944,0.0414903023918658
0.918130718637258,0.17483329786811
0.0576111972332001,0.195707852813443
0.423012977465987,0.00592700163865259
0.146668964996934,0.124842820296338
0.601697354810312,0.0103423519754146
0.515781644964591,0.00024906031778839
0.0200458245817572,0.230356010501405
0.172709540231153,0.107119045055703
0.3292146762833,0.029167626797018
0.439020296325907,0.00371852426018018
0.00939970812760293,0.240688646385281
0.70201941463165,0.0408118438881145
0.468135877046734,0.00101532233158085
0.217044910416007,0.0800635827214855
0.198246717918664,0.0910550432468582
0.880545717198402,0.144815042878046
0.772748087067157,0.0743915189987935
0.910206673899665,0.168269515311826
0.568405641941354,0.00467933184940869
0.321023631840944,0.0320325403594059
0.213201259728521,0.0822535174213072
0.764147754060104,0.0697740359749974
0.876704443944618,0.141906238087624
0.557656097458676,0.00332422557416429
0.713276702910662,0.0454869520044427
0.159181327326223,0.116157367643115
0.706285168882459,0.0425535709008648
0.675551114603877,0.0308181938386636
0.328652924858034,0.0293598201597067
0.678678433876485,0.0319259827325533
0.758871439145878,0.067014422005458
0.180791594320908,0.101894006256188
0.972212718101218,0.222984851136541
0.915769136510789,0.172863974874927
0.474970510229468,0.000626475358173149
0.575551678426564,0.0057080561130709
0.556743136141449,0.00321978349916704
0.717322353040799,0.0472290051311899
0.678691914770752,0.0319308004044378
0.341020059539005,0.0252746214689815
0.137818672228605,0.131175314186251
0.189909800654277,0.0961559317302701
0.757973535684869,0.0665503451137522
0.290789928520098,0.0437688540086256
0.9831964566838,0.233478815751779
0.171879632631317,0.10766297548216
0.678408719366416,0.0318296711459647
0.774332703324035,0.0752584321130729
0.930675011826679,0.18548096581191
0.789995990460739,0.0840976744833048
0.300878339679912,0.0396494356086286
0.291918477509171,0.0432979200021015
0.397591603221372,0.010487479730769
0.779321106150746,0.0780202803412765
0.615705046104267,0.0133876576939906
0.186694615287706,0.0981602640897184
0.400650670053437,0.00987028936083097
0.269361401209608,0.0531941632519955
0.902021444868296,0.161621242133993
0.595004035858437,0.00902576682939126
0.373367467196658,0.0160357983641894
0.479918425902724,0.000403269618224376
0.435499516548589,0.00416031236546576
0.0212460632901639,0.229205331915166
0.528143951436505,0.000792082002460336
0.0737778015900403,0.181665362417419
0.918722848640755,0.175328823973828
0.366432132897899,0.0178403751222046
0.882072928594425,0.145979722764721
0.447831560391933,0.00272154609114056
0.523588040145114,0.000556395637887513
0.615930223371834,0.0134398166910432
0.538378346478567,0.0014728974784289
0.988900087308139,0.239023295369906
0.836353446124122,0.113133640719572
0.784579998580739,0.0809857755922134
0.483138998271897,0.000284293379275078
0.940135396551341,0.193719167297406
0.39489811565727,0.0110464060923926
0.706462767906487,0.0426268745316079
0.0169044765643775,0.233381284763538
0.949863235931844,0.20237693104307
0.0880344845354557,0.169715585931968
0.0580723651219159,0.195300034468937
0.904253323329613,0.163420749423036
0.469301928533241,0.000942371591778234
0.031224108999595,0.219750835983224
0.178239373490214,0.10352990077197
0.581207517301664,0.00659466086630002
0.636285157641396,0.0185736441933401
0.648527204291895,0.0220603304147663
0.390844263369218,0.0119149748394087
0.730888811638579,0.0533096433398751
0.739351014606655,0.057288908193235
0.765900270547718,0.0707029538773495
0.31139345979318,0.0355724270087867
0.22252005385235,0.076995120514103
0.678523328853771,0.0318705789450317
0.477563823806122,0.00050338200220274
0.0990313503425568,0.160775858008113
0.335830068448558,0.026951766425605
0.310786876827478,0.0358016059806998
0.0225065927952528,0.227999953923999
0.734653609339148,0.0550623163758894
0.79218259640038,0.0853706696392674
0.421228083316237,0.00620501485803374
0.34878109046258,0.0228671586016863
0.843615646008402,0.118071712181772
0.749421691754833,0.0622111803178429
0.989039210835472,0.239159349734581
0.989959232509136,0.240060049520942
0.355757385259494,0.020805931907178
0.119507186580449,0.144774781063925
0.207286746706814,0.0856810486534811
0.991032023914158,0.241112448509235
0.80012926296331,0.0900775744868996
0.850940224947408,0.123159041486137
0.627197932219133,0.0161793139608231
0.226863546529785,0.074603522214287
0.214418372604996,0.0815568659055789
0.657384929480031,0.0247700160274344
0.12268495047465,0.142366646598318
0.734290851745754,0.0548922032117511
0.158012431114912,0.116955497271933
0.0848696031607687,0.172333246379898
0.786174250766635,0.0818957018018449
0.230655951891094,0.0725462162516924
0.775081774219871,0.0756699825079518
0.924076008377597,0.179840460881475
0.946134377270937,0.199035882582927
0.881278005428612,0.145372917423621
0.618081541499123,0.0139432504428091
0.107724172296003,0.153880325000856
0.237634688382968,0.0688355567399021
0.0381019432097673,0.213349814866593
0.808899599360302,0.0954189624849551
0.814192171907052,0.0987167208876708
0.594927886500955,0.00901130363553812
0.0917142424732447,0.166697259799196
0.207075451035053,0.0858047913863179
0.813263474497944,0.0981340044545241
0.138974313391373,0.130339546391231
0.0864845353644341,0.170995039492768
0.250422906363383,0.0622887256681007
0.403007857967168,0.00940747561611704
0.951179592870176,0.203563025022498
0.87585861957632,0.141269701909817
0.539173651020974,0.00153457493431305
0.84393988084048,0.118294641632564
0.103938368614763,0.156864815855535
0.358208287507296,0.0201048897316137
0.742723526898772,0.0589147105101787
0.677440484287217,0.0314851254640822
0.811289424775168,0.0969011059768552
0.384109887760133,0.0134305181149691
0.518233680631965,0.00033246710938851
0.994443183299154,0.244474061511001
0.550755732925609,0.00257614442481572
0.250477738212794,0.0622613591274029
0.580995682626963,0.00656030060420766
0.0735496960114688,0.181859861771911
0.326608668779954,0.0300645537422596
0.269287253031507,0.0532283716137478
0.395564663922414,0.0109067394216383
0.503160415682942,9.9882272889837e-06
0.124556544004008,0.140957788650214
0.438370204064995,0.00379823174699035
0.97905137296766,0.229490217942201
0.302824832033366,0.0388780468626703
0.525413048220798,0.000645823019872623
0.784360331948847,0.0808607983860582
0.518877574941143,0.000356362835658485
0.990867954678833,0.240951348930581
0.957376519916579,0.209193280971001
0.703565658768639,0.04143897742991
0.78231938672252,0.0797042361193798
0.235213568434119,0.0701118543413929
0.317928939824924,0.0331498709532762
0.136643902165815,0.132027653833286
0.0303329504095018,0.220587137471043
0.15469325822778,0.119236745913346
0.735176756978035,0.0553081070227057
0.270962549140677,0.0524581538961369
0.534287072718143,0.00117560335557926
0.614492246415466,0.0131084744892598
0.559200217248872,0.00350466572231363
0.070841888897121,0.184176684325391
0.638988808961585,0.01931788901656
0.454944045748562,0.00203003901350771
0.272563406964764,0.0517274038514756
0.587799371453002,0.00770872962754224
0.335311605362222,0.0271222673283686
0.964234244078398,0.215513433375041
0.302119030151516,0.0391568782281766
0.386487127281725,0.0128851722727552
0.375961109064519,0.015385646464504
0.868423690320924,0.135736015589688
0.244423654163256,0.0653192685512628
0.904919609194621,0.163959889910325
0.830628470052034,0.109315185208949
0.276820002356544,0.049809311348133
0.508388405432925,7.03653457071194e-05
0.502156538888812,4.65065997895878e-06
0.278279427671805,0.0491600121935423
0.875016802689061,0.140637602299126
0.814559263875708,0.0989475304900273
0.272060841321945,0.0519562600588594
0.779516580048949,0.0781295185222602
0.904644212219864,0.163736938483034
0.0582106832880527,0.195177800360809
0.530912577873096,0.000955587470760216
0.308423128444701,0.0367016977149154
0.0270410480443388,0.223690170234997
0.985422620782629,0.235635120767476
0.839649127330631,0.115361529696459
0.936069697141647,0.190156780765208
0.522023160010576,0.000485019576851445
0.134675912093371,0.13346168920481
0.508535708999261,7.28583281200697e-05
0.659408932318911,0.0254112077030551
0.304771095048636,0.0381143253285086
0.455112118273973,0.00201492192584975
0.616907293209806,0.0136673152056436
0.461934751830995,0.00144896311816793
0.0472335193771869,0.204997485975568
0.674655394628644,0.0305045068728874
0.759916685987264,0.067556683654602
0.357848033076152,0.0202071817003187
0.97217043209821,0.22294491694781
0.854518109932542,0.125683090270142
0.884660834912211,0.147963957915359
0.0529497950337827,0.199853885760337
0.648954421514645,0.0221874196887626
0.137407575501129,0.131473266303969
0.224363265791908,0.0759756092449024
0.886398317292333,0.149303659606346
0.269636574434116,0.0530673078384484
0.0969584982376546,0.162442452142847
0.645639738766477,0.0212109335079675
0.586758550489321,0.00752704608300812
0.306120358873159,0.0375893152434728
0.103224363876507,0.157430905421203
0.211211638757959,0.0833987175888636
0.444903094088659,0.0030356690410032
0.0826327304821461,0.174195437664789
0.502532798796892,6.4150697455384e-06
0.139620780479163,0.129873181862448
0.21951101324521,0.0786740716907287
0.422696986468509,0.00597575590104991
0.562162587651983,0.00386418730359046
0.421468154294416,0.0061672507899256
0.270591173088178,0.0526284098650583
0.905167082790285,0.16416036497679
0.450638808077201,0.00243652726803937
0.377877917839214,0.0149138029512857
0.234097520820796,0.0707041284336468
0.076753428671509,0.179137660141323
0.763160860398784,0.0692536384458284
0.988135821186006,0.238276579924937
0.468610697425902,0.000985288316088282
0.516785442596301,0.000281751083153731
0.476086955983192,0.00057183367414981
0.818856550846249,0.101669500017566
0.888791993260384,0.151159214023382
0.63952290196903,0.0194666401738597
0.48926391126588,0.000115263601306901
0.0289789349772036,0.221860843695209
0.270898152375594,0.0524876565849166
0.957486370112747,0.209293778838937
0.733732884051278,0.0546310610869283
0.645714095560834,0.0212325976451118
0.191366525134072,0.0952546218078176
0.862927143694833,0.13171611163049
0.216095943469554,0.0806015133144426
0.198496540775523,0.0909043359243261
0.848007214721292,0.121109021498072
0.755045761354268,0.065048340384778
0.672693549422547,0.0298230620121578
0.265369207132608,0.0550516089615811
0.25009351875633,0.0624532493675928
0.82458558329381,0.105355800882183
0.992066419683397,0.242129361380037
0.0677050191443413,0.186878950472994
0.238459215499461,0.0684035819571575
0.49536285828799,2.15030832572622e-05
0.741167254978791,0.0581616448740051
0.269789201207459,0.0529970118806998
0.923423996428028,0.179287880751082
0.969793785596266,0.220706200984871
0.205960498424247,0.0864592284869173
0.114761596079916,0.148408627854894
0.674516323953867,0.030455947326371
0.471364614320919,0.000819985312989722
0.944534617476165,0.197611026134681
0.633887762902305,0.0179259330549837
0.708548814523965,0.0434926080393512
0.203154638409615,0.0881171686977267
0.890765689779073,0.152697824308515
0.138188684824854,0.130907427788769
0.400458765216172,0.00990845742228922
0.0635613950435072,0.19047865589637
0.23898089886643,0.0681309711565769
0.731923863990232,0.0537886786881598
0.476998366648331,0.000529075136844599
0.602190149948001,0.0104428267463949
0.243958643870428,0.0655571760486702
0.442449382971972,0.00331207352030672
0.192214658251032,0.0947318165955289
0.203134929295629,0.088128870204311


==> scatterplot/values.csv <==
"p","RDMSP","RDMK","RDMBKR","RDMDSS","RDMZeta"
0,0,-1.55431223447522e-15,4.00946398055088e-16,2.22044604925031e-15,3.65957799031307e-15
0.0101010101010101,0.00963170930054291,0.00642122057137406,0.00879896785338586,5.5914887220343e-05,0.00681565450678087
0.0202020202020202,0.0192636693556194,0.0128430946509379,0.0175984096922954,0.000223671541297321,0.0136316603143763
0.0303030303030303,0.0288961309749274,0.0192662763460522,0.02639879979195,0.000503305961611744,0.0204484243353675
0.0404040404040404,0.0385293450785182,0.025691420963955,0.0352006130075078,0.000894878220916162,0.0272667199156972
0.0505050505050505,0.0481635627520665,0.0321191856155247,0.0440043250653909,0.00139847257629677,0.0340874601633948
0.0606060606060606,0.0577990353022226,0.0385502298236584,0.0528104128562456,0.00201419762508337,0.0409113898539294
0.0707070707070707,0.0674360143121144,0.0449852161378366,0.0616193547300937,0.00274218650626956,0.0477390857427962
0.0808080808080808,0.0770747516970012,0.0514248107564814,0.0704316307942375,0.00358259714818043,0.0545711391386872
0.0909090909090909,0.0867154997601407,0.0578696841587508,0.0792477232144917,0.00453561256330071,0.0614081552940186
0.101010101010101,0.0963585112488787,0.0643205117474619,0.0880681165203313,0.00560144119133676,0.0682507282510115
0.111111111111111,0.106004039411018,0.070777974504893,0.0968932979145575,0.00678031729179907,0.0750994671637407
0.121212121212121,0.115652338051482,0.0772427596632813,0.105723757588105,0.0080725013875651,0.081954967021207
0.131313131313131,0.125303661589323,0.0837155613919081,0.114559989040627,0.00947828076109003,0.088818002472582
0.141414141414141,0.134958265115099,0.0901970815027526,0.123402489407536,0.0109979700051603,0.0956891540006725
0.151515151515152,0.144616404448668,0.0966880301767929,0.132251759794173,0.0126319116303018,0.10256908489075
0.161616161616162,0.154278336197418,0.103189126713147,0.141108305617851,0.0143804767311972,0.109458415707024
0.171717171717172,0.163944317814992,0.109701100303365,0.149972636958504,0.0162440657147389,0.116357811179311
0.181818181818182,0.173614607660525,0.116224690833336,0.158845268918752,0.0182231090926108,0.12326814848596
0.191919191919192,0.183289465058451,0.122760649715404,0.167726721994207,0.0203180683415924,0.13018995160472
0.202020202020202,0.192969150358893,0.129309740753501,0.176617522454895,0.0225294368351125,0.137123969995057
0.212121212121212,0.202653924998712,0.135872741044241,0.185518202738722,0.0248577408499209,0.144070852788852
0.222222222222222,0.212344051563221,0.142450441917189,0.194429301857975,0.0273035406521229,0.151031381935433
0.232323232323232,0.222039793848626,0.14904364991771,0.203351365819877,0.0298674316672485,0.158006481395078
0.242424242424242,0.231741416925234,0.155653187836095,0.212284948062334,0.032550045739455,0.164996683934796
0.252525252525253,0.241449187201462,0.162279895786923,0.221230609906019,0.0353520524854884,0.172002816950285
0.262626262626263,0.251163372488712,0.168924632342968,0.230188921024074,0.0382741607495207,0.179025626073603
0.272727272727273,0.260884242067131,0.175588275728289,0.239160459930776,0.041317120165616,0.186066061912626
0.282828282828283,0.270612066752331,0.182271725075561,0.248145814490585,0.044481722835199,0.193124971086154
0.292929292929293,0.280347118963099,0.18897590175311,0.257145582449146,0.0477688051276206,0.200203085124724
0.303030303030303,0.290089672790155,0.195701750767646,0.26616037198789,0.051179249612717,0.207301206541095
0.313131313131313,0.299840004066005,0.202450242249183,0.275190802304029,0.0547139871351034,0.214420247587419
0.323232323232323,0.309598390435956,0.209222373025273,0.284237504217864,0.0583739990409486,0.2215614942233
0.333333333333333,0.31936511143033,0.216019168292341,0.293301120809499,0.0621603195690072,0.228725541223598
0.343434343434343,0.329140448537945,0.222841683392646,0.302382308087203,0.0660740384189098,0.235913351443602
0.353535353535354,0.33892468528092,0.22969100570625,0.311481735689859,0.0701163035110266,0.243125949503483
0.363636363636364,0.34871810729087,0.236568256668303,0.320600087626151,0.0742883239536938,0.250364278673454
0.373737373737374,0.35852100238654,0.243474593923012,0.329738063053358,0.0785913732352643,0.257629960754407
0.383838383838384,0.368333660652964,0.250411213626822,0.338896377098879,0.0830267926602892,0.264923577419266
0.393939393939394,0.378156374522205,0.257379352914695,0.348075761727913,0.0875959950512031,0.272246173254421
0.404040404040404,0.38798943885574,0.264380292544827,0.357276966660993,0.0923004687392672,0.279598969740851
0.414141414141414,0.39783315102859,0.271415359738876,0.36650076034547,0.0971417818711,0.286983497719322
0.424242424242424,0.407687811015238,0.278485931236621,0.375747930985376,0.102121587060161,0.294401118857722
0.434343434343434,0.417553721477446,0.285593436586191,0.385019287634584,0.107241626415864,0.301852677090702
0.444444444444444,0.42743118785403,0.292739361693403,0.394315661358614,0.112503736986859,0.309339534938145
0.454545454545455,0.437320518452697,0.299925252656554,0.403637906471011,0.117909856659311,0.31686311595868
0.464646464646465,0.44722202454403,0.307152719916192,0.412986901850825,0.123462030555976,0.324425463034861
0.474747474747475,0.457136020457706,0.314423442752999,0.422363552348382,0.129162417987489,0.332027849904882
0.484848484848485,0.467062823681062,0.321739174171091,0.431768790287337,0.135013300013725,0.339671543371657
0.494949494949495,0.477002754960112,0.329101746208783,0.441203577071852,0.141017087680495,0.347358108078765
0.505050505050505,0.486956138403094,0.336513075724386,0.450668904908724,0.147176331005341,0.355089467811386
0.515151515151515,0.496923301586714,0.343975170710889,0.460165798655416,0.153493728795993,0.362868135289531
0.525252525252525,0.506904575665154,0.351490137200754,0.469695317806201,0.159972139396408,0.370695453695308
0.535353535353535,0.516900295482005,0.359060186830502,0.479258558630086,0.16661459246844,0.37857316317725
0.545454545454546,0.526910799685239,0.366687645144708,0.488856656475826,0.173424301932526,0.3865032059997
0.555555555555556,0.536936430845363,0.374374960730532,0.498490788261235,0.180404680208587,0.394488705429296
0.565656565656566,0.546977535576906,0.382124715287477,0.508162175166183,0.187559353919281,0.40253168898305
0.575757575757576,0.557034464663386,0.389939634752957,0.517872085551159,0.194892181242314,0.410634363657674
0.585858585858586,0.56710757318591,0.397822601623014,0.527621838126214,0.202407271127426,0.418799187057669
0.595959595959596,0.577197220655608,0.405776668629747,0.537412805398402,0.210109004628004,0.427029026256962
0.606060606060606,0.587303771150047,0.413805073963411,0.547246417429823,0.218002058637942,0.435327474228155
0.616161616161616,0.597427593453828,0.421911258258657,0.557124165942875,0.226091432372965,0.443696837857161
0.626262626262626,0.607569061203575,0.430098883602142,0.567047608814732,0.234382476993819,0.452140606822656
0.636363636363636,0.617728553037523,0.438371854864219,0.577018375009331,0.242880928838761,0.460662201424087
0.646464646464647,0.627906452749921,0.446734343712396,0.58703817000263,0.251592946817454,0.469266242003822
0.656565656565657,0.638103149450505,0.455190815731142,0.597108781765728,0.260525154621273,0.47795566654975
0.666666666666667,0.648319037729292,0.463746061154284,0.607232087380995,0.269684688530728,0.486734867879207
0.676767676767677,0.658554517826948,0.472405229816675,0.61741006037897,0.279079251755073,0.495608755758106
0.686868686868687,0.668809995811051,0.481173871055874,0.627644778899028,0.288717176429968,0.504583089296435
0.696969696969697,0.679085883758526,0.49005797944893,0.637938434795217,0.29860749463614,0.513662407004867
0.707070707070707,0.689382599944593,0.49906404746252,0.64829334383109,0.308760020098811,0.52285193151833
0.717171717171717,0.699700569038598,0.508199126338247,0.658711957134859,0.31918544260153,0.532158356398971
0.727272727272727,0.710040222307069,0.517470896844155,0.669196874120038,0.329895437622818,0.541589521350587
0.737373737373737,0.72040199782445,0.526887751919376,0.679750857118852,0.340902794311451,0.551153271908493
0.747474747474748,0.730786340691932,0.536458893749846,0.690376848028263,0.352221565700088,0.560855738298725
0.757575757575758,0.741193703264865,0.546194448478679,0.70107798733483,0.363867246077745,0.570706198397913
0.767676767676768,0.751624545389314,0.556105602630345,0.711857635968929,0.375856981783848,0.58071589660786
0.777777777777778,0.762079334648315,0.566204766491557,0.722719400547118,0.388209823470238,0.590897226509054
0.787878787878788,0.772558546618512,0.576505771256288,0.733667162701612,0.400947030274585,0.601260112327536
0.797979797979798,0.783062665137932,0.587024108871352,0.744705113379579,0.414092439610008,0.611817517322903
0.808080808080808,0.793592182585753,0.597777226455332,0.755837793238311,0.427672920772618,0.622586688868062
0.818181818181818,0.804147600175102,0.608784891272512,0.767070140588992,0.441718936860248,0.63358695498132
0.828282828282828,0.814729428260118,0.620069648085813,0.778407548786254,0.456265248439815,0.644836098607281
0.838383838383838,0.825338186658815,0.63165739916675,0.789855935574876,0.47135180534179,0.656355374229573
0.848484848484849,0.835974404993774,0.643578149713927,0.801421827768031,0.487024892052312,0.668174049581983
0.858585858585859,0.8466386230533,0.655866980237892,0.813112465867385,0.503338620957749,0.680324565034355
0.868686868686869,0.857331391176858,0.668565336520195,0.824935935042666,0.520356912160349,0.692841570922331
0.878787878787879,0.868053270670335,0.681722773871449,0.836901331594911,0.538156169177091,0.70576633580338
0.888888888888889,0.878804834259758,0.695399367937408,0.849018978191325,0.556828975463553,0.719157246033504
0.898989898989899,0.889586666597692,0.709669132484491,0.861300707766557,0.576489333013126,0.733079188438303
0.909090909090909,0.900399364847025,0.724625011371424,0.873760246851044,0.597280311732904,0.747611379250128
0.919191919191919,0.911243539388358,0.740386433205019,0.886413747726581,0.619385624166382,0.762858284286045
0.929292929292929,0.922119814744066,0.757111246949401,0.899280552432211,0.643047913302466,0.778968669934927
0.939393939393939,0.933028830925198,0.775015611982133,0.912384336120735,0.668599237495624,0.796127533908505
0.94949494949495,0.943971245714763,0.794409476324468,0.925754910716897,0.696515483785995,0.814601006865917
0.95959595959596,0.954947739384065,0.815765825015696,0.939431274596914,0.727522708722398,0.834838240595991
0.96969696969697,0.965959027293338,0.839873988030595,0.953467288994524,0.762833096147224,0.857510231164047
0.97979797979798,0.977005908574254,0.868250823792648,0.967943877582456,0.804780492950349,0.884001370755336
0.98989898989899,0.988089632757121,0.904695978541103,0.983002631774703,0.85924696740364,0.917723387604382
1,0.9996,0.979999999999998,0.999509799851907,0.98,0.989999999999999

